The Star Clusters of the Small Magellanic Cloud: Age Distribution

We present age measurements for 195 star clusters in the Small Magellanic Cloud based on comparison of integrated colors measured from the Magellanic Clouds Photometric Survey with models of simple stellar populations. We find that the modeled nonuniform changes of cluster colors with age can lead to spurious age peaks in the cluster age distribution, that the observed numbers of clusters with age, t, declines smoothly as t^{-2.1}, that for an assumed initial cluster mass function scaling as M^{-2} the dependence of the cluster disruption time on mass is proportional to M^{0.48}, that despite the apparent abundance of young clusters the dominant epoch of cluster formation was the initial one, and that there are significant differences in the spatial distribution of clusters of different ages. Because of limited precision in our age measurements, we cannot address the question of detailed correspondence between the cluster age function and the field star formation history. However, this sample provides an initial guide for which clusters to target in more detailed studies of specific age intervals.

==> mrafelski.1.dat <==
Title: The Star Clusters of the Small Magellanic Cloud: Age Distribution
Authors: Marc Rafelski and Dennis Zaritsky
Table: 1
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  3 I3     --      Seq    Number of Cluster
   5- 14 A10    --      RA     RA in hours, minutes, seconds
  16- 26 A11    --      DEC    DEC in degrees, minutes, seconds
  28- 32 F5.2   mag     Vmag   Magnitude in V band
  34- 38 F5.2   mag   e_Vmag   Sigma of Magnitude in V band
  40- 44 F5.2   mag     U-B    U magnitude minus B magnitude
  46- 50 F5.2   mag   e_U-B    Sigma of U magnitude minus B magnitude
  52- 56 F5.2   mag     B-V    B magnitude minus B magnitude
  58- 62 F5.2   mag   e_B-V    Sigma of B magnitude minus V magnitude
  64- 68 F5.2   mag     V-I    V magnitude minus I magnitude
  70- 74 F5.2   mag     eB-I   Sigma of V magnitude minus I magnitude
  76-126 A51    --      Name   Name of the cluster
--------------------------------------------------------------------------------
Note (1):   99.99 denotes an empty field in the table.
Note (2):   The RA and DEC are each considered one cell.
--------------------------------------------------------------------------------
  1 0 24 18.67 -73 59 35.8 15.92  1.17  0.75  0.24  0.72  0.14  0.92  0.07 99.99                                               
  2 0 24 43.16 -73 45 11.7 99.99 99.99 99.99 99.99 99.99 99.99 99.99 99.99 K5, L7, ESO28-18                                    
  3 0 25 26.60 -74 4 29.7  14.23 99.99  0.57 99.99  0.65 99.99  1.10 99.99 K6, L9, ESO28-20                                    
  4 0 27 45.17 -72 46 52.5 13.95  0.38  0.03  0.09  0.80  0.04  1.20  0.05 K7, L11, ESO28-22                                   
  5 0 28 2.14  -73 18 13.6 14.85  1.17  0.28  0.05  0.61  0.05  1.00  0.40 K8, L12                                             
  6 0 29 55.22 -73 41 57.1 14.31  1.12 -0.05  0.48  0.65  0.06  0.37  0.32 HW3                                                 
  7 0 30 0.26  -73 22 40.7 13.84 99.99  0.54 99.99  1.08 99.99  1.32 99.99 K9, L13                                             
  8 0 31 1.34  -72 20 30.0 14.64  0.28  0.00  0.04  0.80  0.07  1.20  0.12 HW5                                                 
  9 0 32 41.02 -72 34 50.1 14.66  0.35  0.26  0.18  0.87  0.05  0.90  0.05 L14                                                 
 10 0 32 56.26 -73 6 56.6  12.26  0.20  0.32  0.04  0.79  0.03  1.13  0.04 K10, L15, NGC 152, ESO28-24                         
 11 0 33 47.92 -73 37 58.3 13.83  0.49 -0.13  0.08  0.26  0.15  0.46  0.33 HW8                                                 
 12 0 35 41.70 -73 35 51.4 13.35  0.57  0.14  0.24  0.78  0.06  0.90  0.04 K13, L17, ESO29-1                                   
 13 0 35 58.68 -73 9 56.5  13.01  0.05 -0.30  0.03  0.05  0.03 -0.08  0.04 K12, L16, NGC176, ESO29-2                           
 14 0 36 25.49 -73 0 9.0   17.03 14.88  0.00  0.72  0.67  0.08  0.68  0.55 HW9                                                 
 15 0 36 30.99 -72 59 10.8 15.24 99.99  0.01 99.99  0.73 99.99  0.84 99.99 HW10                                                
 16 0 36 26.62 -72 28 43.7 13.89  0.60  0.12  0.29  0.81  0.07  0.88  0.09 K11, L20                                            
 17 0 37 16.21 -72 57 49.0 15.74 99.99 -0.35 99.99  0.11 99.99  0.46 99.99 K14, L18, B9                                        
 18 0 37 31.74 -73 36 49.3 14.31  1.59  0.14  0.05  0.36  0.07  0.38  0.08 HW 11, SMC_OGLE2                                    
 19 0 37 41.78 -73 54 19.7 13.18 99.99 -1.08 99.99  1.60 99.99  1.01 99.99 L19, SMC_OGLE3                                      
 20 0 38 26.81 -73 51 8.2  15.84  0.63  3.55  1.18  1.10  0.42 -1.66  0.79 99.99                                               
 21 0 38 34.97 -73 48 21.7 14.37  0.20 -0.40  0.06  0.13  0.06  0.58  0.11 B14, SMC_OGLE162                                    
 22 0 40 12.67 -72 41 54.9 13.96  0.63  0.11  0.15  0.46  0.07  0.62  0.06 K15, L21                                            
 23 0 40 14.82 -73 52 10.5 13.72  0.70  0.46  0.10  0.68  0.04  0.89  0.05 HW14                                                
 24 0 40 33.39 -72 44 24.2 15.42  0.70  0.26  0.33  0.59  0.03  0.65  0.04 K16, L23                                            
 25 0 40 42.11 -73 23 0.8  12.64  0.47 -0.21  0.11  0.20  0.03  0.33  0.07 K19, L24, NGC222, ESO29-14, SMC_OGLE9               
 26 0 40 48.38 -74 1 19.8  13.48  1.24  0.15  0.25  0.53  0.15  0.68  0.14 HW15                                                
 27 0 40 55.96 -73 24 10.1 14.39  0.58 -0.37  0.04  0.22  0.08 -0.10  1.94 K18, L22, NGC 220, ESO29-3, SMC_OGLE8               
 28 0 41 2.04  -72 34 25.1 13.21  0.38  0.02  0.04  0.50  0.04  0.62  0.05 B23, SMC_OGLE170                                    
 29 0 41 7.24  -73 20 58.4 12.87  0.48 -0.13  0.10  0.27  0.11  0.25  0.30 K20, L25, NGC 231, ESO29-5, SMC_OGLE11              
 30 0 41 20.58 -72 58 50.9 14.41 99.99  1.01 99.99  0.60 99.99  0.66 99.99 B24                                                 
 31 0 41 23.83 -72 53 32.0 12.44 99.99  0.09 99.99  0.84 99.99  0.95 99.99 K21, L27, SMC_OGLE12                                
 32 0 42 37.22 -73 43 52.5 14.39  0.36 -0.62  0.12 -0.01  0.05 -0.03  1.20 HW16, SMC_OGLE13                                    
 33 0 42 38.01 -72 27 26.2 14.02  0.31  0.23  0.25  0.79  0.13  0.72  0.08 H86-68                                              
 34 0 42 59.87 -72 35 21.0 13.69  0.57  0.02  0.03  0.59  0.04  0.72  0.06 L28                                                 
 35 0 43 0.77  -73 10 1.3  12.10  1.18  0.20  0.06  0.31  0.04  0.28  0.11 BS95-16, SMC_OGLE16                                 
 36 0 43 33.84 -73 26 31.3 11.95  0.76 -0.18  0.05  0.33  0.06  0.63  0.06 K22, L29, NGC241, SMC_OGLE17                        
 37 0 43 42.26 -72 58 40.7 15.29  0.47  0.34  0.29  0.89  0.24  0.95  0.23 H86-70, SMC_OGLE21                                  
 38 0 44 29.09 -72 48 57.0 17.06  0.19  0.09 99.99  0.44 99.99  0.36 99.99 99.99                                               
 39 0 44 47.97 -74 21 47.0 14.97 99.99 -0.02 99.99  0.77 99.99  0.78 99.99 HW20                                                
 40 0 45 10.64 -73 13 17.6 13.44  0.33 -0.15  0.04  0.34  0.03  0.33  0.11 H86-74, SMC_OGLE25                                  
 41 0 45 26.29 -73 42 12.0 14.23  0.35  0.00  0.05  0.68  0.18  0.82  0.22 B41                                                 
 42 0 45 28.06 -73 28 50.7 14.13  1.08  0.37  0.75  0.47  0.17  0.80  0.14 B39                                                 
 43 0 45 39.54 -72 51 43.2 14.51  0.19 -0.22 99.99  0.33 99.99  0.19 99.99 99.99                                               
 44 0 45 54.11 -73 30 23.9 12.50  0.32 -0.08  0.05  0.25  0.04  0.48  0.10 K23, L30, NGC 256, ESO29-11, SMC_OGLE32             
 45 0 45 58.18 -72 35 53.1 16.97  0.85  0.09  0.38  0.12  2.75  6.07  2.44 H86-79                                              
 46 0 46 4.95  -73 16 38.8 13.00  0.97 -0.26  0.04  0.49  0.07  0.40  0.20 BS95-32                                             
 47 0 46 34.71 -72 44 25.2 13.76  0.80  0.25  0.25  0.74  0.05  1.27  0.14 L31, SMC_OGLE36                                     
 48 0 46 35.54 -72 46 11.6 14.39 99.99  0.51 99.99  0.58 99.99  0.52 99.99 ?H86-83? or H86-84?                                 
 49 0 46 45.17 -72 3 45.9  14.60  0.13  0.38  0.06  0.82  0.04  1.12  0.03 HW22                                                
 50 0 47 11.43 -73 28 40.5 12.17  0.66 -0.02  0.05  0.35  0.06  0.70  0.21 K24, L34, NGC265, ESO29-14, SMC_OGLE39              
 51 0 47 25.55 -72 50 37.5 13.97  0.51 -0.30  0.04  0.25  0.07  0.33  0.04 L33, SMC_OGLE41                                     
 52 0 47 26.57 -72 28 45.3 14.17  0.41  0.03  0.05  0.83  0.05  0.79  0.07 HW24                                                
 53 0 47 53.42 -73 13 14.1 12.71 99.99  0.56 99.99  0.47 99.99  0.52 99.99 H86-97, SMC_OGLE43                                  
 54 0 48 2.85  -73 29 17.8 14.00  1.32  0.01  0.07  0.20  0.05  0.22  0.11 K25, L35, SMC_OGLE45                                
 55 0 48 14.58 -73 51 43.5 12.65 99.99  0.32 99.99  1.05 99.99  1.75 99.99 K27, L36                                            
 56 0 48 22.25 -73 31 48.8 12.59  0.70  0.07  0.10  0.39  0.08  0.69  0.22 K26, L37, NGC 269, ESO29-16, SMC_OGLE46             
 57 0 49 16.16 -73 22 18.6 12.53  0.17  0.09  0.19  0.31  0.06  0.23  0.05 L39, SMC_OGLE54                                     
 58 0 49 18.22 -72 12 28.1 16.69  0.43  0.55  0.07  0.73  0.11  0.96  0.04 SMC_OGLE53                                          
 59 0 50 20.54 -73 23 12.1 13.90  0.07 -0.17  0.04  0.20  0.03  0.30  0.04 B55, SMC_OGLE60                                     
 60 0 50 27.83 -73 12 24.9 15.07  0.59 -0.09  0.03  0.13  0.03 -0.19  0.05 B54, SMC_OGLE62                                     
 61 0 50 30.07 -72 57 3.6  12.59 99.99 -0.10 99.99  0.49 99.99  0.60 99.99 99.99                                               
 62 0 50 32.38 -74 36 51.5 16.35  0.49  0.12 99.99  0.19 99.99 -0.43 99.99 HW27                                                
 63 0 50 34.83 -72 39 2.0  14.08  0.63 -0.22  0.10  0.36  0.04  0.35  0.06 H86-114                                             
 64 0 50 37.54 -72 58 42.1 13.24 99.99 -0.01 99.99  0.50 99.99  0.73 99.99 SMC_OGLE200?                                        
 65 0 50 41.40 -73 3 31.6  12.31  0.70  0.02  0.41  0.38  0.25  0.44  0.30 H86-115, SMC_OGLE63                                 
 66 0 50 43.13 -73 12 26.6 12.37  0.18 -0.09  0.06  0.43  0.09  0.69  0.12 99.99                                               
 67 0 50 55.15 -72 43 37.5 11.87  0.86 -0.27  0.15  0.68  0.53  1.62  0.54 L41, SMC_OGLE67                                     
 68 0 51 12.33 -73 9 42.1  11.71 99.99 -0.19 99.99  0.39 99.99  0.62 99.99 L42, NGC 290, ESO29-19, SMC_OGLE69                  
 69 0 51 39.55 -71 59 56.6 10.42  0.20  0.42  0.09  0.14  0.09  0.38  0.04 K28, L43, ESO51-4                                   
 70 0 51 44.13 -72 50 23.3 13.25 99.99 -0.22 99.99  0.38 99.99  0.58 99.99 B59, SMC_OGLE73                                     
 71 0 51 58.17 -72 57 20.7 12.23 99.99 -0.19 99.99  0.44 99.99  0.49 99.99 K29, L44, SMC_OGLE74                                
 72 0 52 33.61 -72 40 45.2 14.37  1.25 -0.20  0.58  0.39  0.15  0.60  0.25 H86-133, SMC_OGLE81                                 
 73 0 52 36.07 -72 11 36.5 12.12  0.03 -0.46  0.05  0.62  0.03  1.18  0.03 K30, L45                                            
 74 0 52 43.28 -72 55 29.7 14.32  1.08 -0.30  0.04  0.16  0.18 -0.02  0.64 BS95-60, SMC_OGLE82                                 
 75 0 52 45.25 -72 59 1.5  12.98  0.15 -0.40  0.03  0.23  0.02  0.24  0.05 B65, SMC_OGLE83                                     
 76 0 52 48.37 -73 24 41.4 13.39  0.99 -0.10  0.32  0.63  0.08  0.82  0.26 B67, SMC_OGLE87                                     
 77 0 52 49.02 -72 30 40.5 14.17 99.99 -0.15 99.99  0.32 99.99 -0.12 99.99 H86-135, SMC_OGLE86                                 
 78 0 52 50.86 -72 47 48.2 14.94  0.91 -0.39  0.21  0.35  0.03  0.67  0.09 B66, SMC_OGLE85                                     
 79 0 53 0.37  -72 53 41.2 11.71  0.61 -0.32  0.12  0.34  0.06  0.40  0.13 K31, L46, SMC_OGLE88                                
 80 0 53 3.24  -73 21 15.9 12.24  0.24 -0.01  0.06  0.43  0.03  0.63  0.09 L47, NGC294, ESO29-22                               
 81 0 53 4.81  -72 37 25.8 13.44 99.99 -0.80 99.99  0.07 99.99 -0.04 99.99 B69, SMC_OGLE89                                     
 82 0 53 9.07  -71 59 48.1 14.46 99.99 -0.22 99.99  1.14 99.99  0.87 99.99 99.99                                               
 83 0 53 9.45  -72 34 25.7 15.74  4.26 -0.09  0.84  0.51  0.14  0.53  0.48 H86-138, SMC_OGLE91                                 
 84 0 53 19.42 -72 46 0.9  11.91  0.33 -0.55  0.07  0.87  0.15  1.24  0.19 B71, SMC_OGLE92                                     
 85 0 53 24.74 -72 11 47.6 11.73  0.12 -0.34  0.05  0.32  0.03  1.06  0.03 K32, L49, NGC299, ESO51-5                           
 86 0 53 28.06 -71 23 55.2 12.88  0.05 -0.62  0.04  0.03  0.02 -0.02  0.03 L48, ESO51-6                                        
 87 0 54 14.31 -72 14 27.3 12.07 99.99 -0.15 99.99  0.16 99.99  0.67 99.99 K33, L50, NGC 306, ESO29-23                         
 88 0 54 46.13 -72 7 32.4  14.63 99.99 -0.30 99.99 -0.16 99.99 -0.03 99.99 B78                                                 
 89 0 54 46.74 -73 13 22.9 13.11 99.99  0.15 99.99  1.25 99.99  1.19 99.99 B80, SMC_OGLE98                                     
 90 0 54 48.50 -72 27 53.6 12.85  0.15 -0.23  0.04  0.14  0.03  0.30  0.03 B79, SMC_OGLE99                                     
 91 0 54 54.21 -72 6 48.0  13.07 99.99 -0.30 99.99 -0.06 99.99  1.37 99.99 L51, ESO51-7                                        
 92 0 55 16.06 -71 50 31.7 16.49 99.99  0.51 99.99  0.07 99.99  0.29 99.99 99.99                                               
 93 0 55 17.06 -73 30 5.4  14.11  1.26 -0.07  0.05  0.33  0.17  0.47  0.07 L52                                                 
 94 0 55 12.32 -73 17 52.1 15.50  0.66  0.21  0.04  0.34  0.08  0.63  0.08 H86-155, SMC_OGLE101                                
 95 0 55 29.85 -73 4 31.8  12.43  0.95  0.16  0.15  0.57  0.16  0.65  0.03 B83, SMC_OGLE103                                    
 96 0 55 33.18 -72 50 0.1  12.89  0.35  0.09  0.03  0.36  0.03  0.69  0.04 K34, L53, SMC_OGLE104                               
 97 0 55 33.74 -74 3 44.1  15.23  0.22  0.30  0.14  0.57  0.04  0.73  0.05 HW31                                                
 98 0 56 20.59 -72 27 12.5  9.55 99.99 -0.39 99.99  0.21 99.99  0.66 99.99 K35, L54, NGC 330, ESO29-24, SMC_OGLE107            
 99 0 56 46.37 -73 53 56.4 12.72  1.09  0.14 99.99  0.58 99.99  0.82 99.99 L55                                                 
100 0 56 55.94 -70 46 32.8 15.11  0.02 -0.19  0.04  0.34  0.03  0.78  0.03 B88                                                 
101 0 57 31.42 -72 15 48.1 11.69 99.99 -0.39 99.99 -0.01 99.99  0.35 99.99 L56, SMC_OGLE109                                    
102 0 57 42.62 -73 26 7.4  12.73  0.80  0.01  0.13  0.98  0.14  0.99  0.04 99.99                                               
103 0 57 48.53 -74 19 31.6 14.24  0.38  0.33  0.06  0.55  0.05  0.66  0.04 K37, L58                                            
104 0 57 48.90 -74 28 0.2  12.21  0.19  0.29  0.06  0.73  0.05  1.01  0.04 K36, L59, NGC 339, ESO29-25                         
105 0 57 51.06 -73 32 27.4 16.00  0.34  0.65  0.11  1.13  0.07  1.15  0.05 HW34                                                
106 0 58 7.11  -73 55 56.8 16.32  2.39  0.34  0.20  0.24  0.10  0.17  0.40 B91                                                 
107 0 58 16.59 -74 36 28.0 16.86  0.19  0.26  0.06  0.57  0.05  0.72  0.07 99.99                                               
108 0 58 50.62 -71 52 10.3 15.78  0.32  0.10  0.08  0.05  0.10  0.28  0.11 99.99                                               
109 0 59 3.43  -73 50 24.6 16.47  0.54  0.39 99.99  0.63 99.99  0.80 99.99 HW36                                                
110 0 59 7.25  -72 8 59.1  12.25  1.52 -0.07  0.12  0.76  0.08  0.37  0.42 BS95-90                                             
111 0 59 14.83 -71 46 8.9  13.45  0.41  0.10  0.04  0.03  0.04  0.40  0.05 HW 37                                               
112 0 59 15.32 -72 36 27.8 14.26  0.71 -0.05  0.03  0.26  0.04  0.38  0.16 B96, SMC_OGLE117                                    
113 0 59 25.42 -73 49 1.2  15.73  1.68  0.46  0.78  0.67  0.18  0.72  0.06 HW38                                                
114 0 59 40.56 -71 44 34.2 15.07 99.99  0.13 99.99  0.35 99.99  0.88 99.99 BS95-273                                            
115 0 59 48.73 -72 20 1.4  11.96  0.14 -0.12  0.05  0.30  0.03  0.63  0.09 K40, L61, ESO29-27, IC1611, SMC_OGLE118             
116 1 0 0.26   -72 22 18.2 12.31  0.25 -0.25  0.03  0.53  0.03  0.98  0.07 K41, L62, ESO29-28, IC1612, SMC_OGLE120             
117 1 0 7.45   -71 52 34.3 15.05  1.05  0.08  0.14  0.29  0.61  0.59  0.11 99.99                                               
118 1 0 13.47  -72 27 40.8 13.26  1.09 -0.56  0.03  0.27  0.17  0.54  0.58 H86-188, SMC_OGLE121                                
119 1 0 25.11  -71 17 43.8 15.18  0.39  0.11  0.43  0.78  0.13  0.99  0.62 HW40                                                
120 1 0 30.12  -73 52 44.1 14.81  3.26  0.56  0.38  0.67  0.18  1.23  0.78 B98ne                                               
121 1 0 30.52  -73 5 14.4  13.78  1.07  0.20  0.05  0.41  0.27  0.64  0.47 B99, SMC_OGLE122                                    
122 1 0 32.28  -72 15 30.7 15.55  0.16  1.23 99.99  0.91 99.99  1.24 99.99 H86 190                                             
123 1 0 33.87  -72 21 50.8 12.54  0.45 -0.46  0.06  0.17  0.08  0.51  0.18 K42, L63, SMC_OGLE124                               
124 1 0 34.37  -72 14 19.2 15.24  0.28 -0.62  0.04 -0.12  0.04 -0.11  0.03 H86-189, SMC_OGLE123                                
125 1 0 34.50  -71 27 38.0 14.28  0.75 -0.07  0.30  0.75  0.08  0.90  0.03 99.99                                               
126 1 0 49.42  -73 20 57.0 13.18 99.99  0.04 99.99  0.38 99.99  0.71 99.99 K43, L64                                            
127 1 1 0.12   -73 9 22.2  14.46  0.70  0.07  0.22  0.21  0.16  0.90  0.57 B103                                                
128 1 1 0.39   -72 44 59.6 14.32  0.75 -0.30  0.03  0.22  0.14  0.36  0.64 L65, H86-192, SMC_OGLE126                           
129 1 1 7.13   -71 45 14.0 14.26 99.99  0.32 99.99  0.10 99.99  0.39 99.99 HW43                                                
130 1 1 32.91  -72 12 16.6 14.13 99.99 -0.10 99.99  0.32 99.99  1.00 99.99 99.99                                               
131 1 1 37.53  -72 24 23.1 14.60  0.38 -0.46  0.04  0.00  0.06 -0.04  0.09 B105, SMC_OGLE128                                   
132 1 1 44.80  -72 33 51.2 11.47  0.43 -0.38  0.10  0.03  0.05  0.09  0.10 L66, L66, SMC_OGLE129                               
133 1 1 52.62  -72 10 56.7 15.50  0.47 -0.20  0.07 -0.04  0.10  0.43  0.03 B108, SMC_OGLE130                                   
134 1 2 2.77   -71 1 14.3  16.17  0.84  0.48 99.99  0.84 99.99  1.06 99.99 B111                                                
135 1 2 6.34   -73 55 22.7 12.95  0.60  0.32  0.07  0.78  0.04  1.13  0.05 K44, L68                                            
136 1 2 12.83  -71 36 16.2 11.77  0.16  0.43  0.04  0.66  0.04  1.07  0.04 K46, L67, NGC 361, ESO51-12                         
137 1 2 13.13  -72 57 58.5 14.37  0.03 -0.08  0.04  0.61  0.08  1.10  0.15 SMC_OGLE132                                         
138 1 2 31.86  -72 19 5.3  14.92  0.62  0.08  0.83  0.88  0.61  1.11  0.62 SMC_OGLE133                                         
139 1 2 38.11  -73 22 54.0 15.70  0.13  0.08  0.08 -0.05  0.04 -0.06  0.05 99.99                                               
140 1 2 42.69  -71 28 52.9 14.05 99.99 -0.13 99.99  0.46 99.99  0.70 99.99 99.99                                               
141 1 2 49.40  -73 44 19.1 14.57  0.29 -0.23  0.06  0.42  0.22  0.67  0.19 K45, L69                                            
142 1 2 55.75  -73 20 18.6 14.21 99.99  2.44 99.99  1.39 99.99  1.01 99.99 B113                                                
143 1 3 11.53  -72 16 23.5 13.56 99.99 -0.46 99.99 -0.16 99.99 -0.05 99.99 K47, L70, SMC_OGLE134                               
144 1 3 21.86  -72 39 8.1  13.10 99.99 -0.60 99.99 -0.04 99.99 -0.13 99.99 B115, SMC_OGLE137                                   
145 1 3 50.21  -72 49 33.5 10.90 99.99 -0.33 99.99  0.26 99.99  0.73 99.99 K49, L72, NGC376, ESO29-29, SMC_OGLE139             
146 1 4 5.37   -74 37 6.1  15.25  0.81  0.55  0.32  0.88  0.30  1.30  0.07 HW47                                                
147 1 4 12.92  -73 15 40.1 14.30  0.63  0.09  0.06  0.38  0.12  0.75  0.09 B117                                                
148 1 4 24.34  -71 42 46.5 14.94 99.99  0.33 99.99 -0.01 99.99 -0.05 99.99 99.99                                               
149 1 4 30.49  -72 37 6.4  14.12 99.99 -0.22 99.99  0.34 99.99  0.48 99.99 B121, SMC_OGLE141                                   
150 1 4 36.20  -72 9 36.7  12.26  0.06 -0.50  0.04 -0.12  0.03 -0.22  0.06 K50, L74, ESO51-15, SMC_OGLE142                     
151 1 4 59.50  -73 38 17.0 14.71  1.01 -0.19  0.05  0.12  0.13  0.15  0.42 HW48                                                
152 1 5 2.66   -73 2 32.7  99.99 99.99 99.99 99.99 99.99 99.99 99.99 99.99 B124                                                
153 1 5 20.90  -72 2 34.5  12.42  0.12 -0.04  0.04  0.18  0.03  0.44  0.06 K52, L76, IC2624, ESO51-17, SMC_OGLE149             
154 1 5 51.42  -71 57 7.6  14.29  0.06  0.16  0.24  0.86  0.76  0.70  0.24 B128                                                
155 1 6 2.41   -72 20 30.8 13.37 99.99 -0.56 99.99  0.30 99.99  0.60 99.99 BS95-131, SMC_OGLE150                               
156 1 6 14.55  -73 17 51.0 13.82  0.28  0.15  0.05  0.19  0.05  0.42  0.03 K53, L77, IC1626, ESO29-30                          
157 1 6 47.31  -72 16 23.7 11.47  0.09 -0.41  0.04  0.82  0.08  1.48  0.13 K54, L79, ESO29-31, SMC_OGLE153                     
158 1 6 49.70  -74 49 40.8 15.62  0.91  1.34 99.99  0.65 99.99  1.05 99.99 99.99                                               
159 1 6 54.58  -71 41 25.3 13.94  0.81  0.10  0.07  0.21  0.14  0.48  0.25 L78                                                 
160 1 6 56.28  -73 14 9.1  13.97  0.61 -0.08  0.05  0.17  0.03  0.23  0.86 HW52                                                
161 1 6 58.88  -71 48 53.2 15.06  0.70  0.25  0.19  0.05  0.09  1.35  0.40 B131                                                
162 1 7 0.73   -73 34 36.6 16.67  0.43  0.06  0.05  0.63  0.11  0.67  0.07 HW53                                                
163 1 7 4.47   -72 37 22.3 13.23  0.28 -0.22  0.04  0.57  0.12  1.31  0.14 B129, SMC_OGLE154                                   
164 1 7 14.93  -72 5 57.2  12.96  0.52 -0.16  0.19  0.60  0.04  1.18  0.03 BS95-138                                            
165 1 7 20.76  -73 22 37.5 14.67  0.60  0.67  0.15  0.57  0.04  0.62  1.47 HW55                                                
166 1 7 27.87  -72 29 36.5 14.08  0.76 -0.39  0.11  0.17  0.14  0.36  0.03 K56, SMC_OGLE155                                    
167 1 7 29.50  -72 46 5.4  12.94  1.06 -0.22  0.12  0.15  0.13  0.43  0.11 L80, SMC_OGLE156                                    
168 1 7 32.56  -73 7 17.1  13.76  0.51  0.13  0.06  0.35  0.07  0.29  0.15 K55, L81, SMC_OGLE157                               
169 1 7 41.16  -70 56 3.6  16.10  0.94 -0.47  0.15  0.43  0.05  0.77  0.05 HW56                                                
170 1 7 45.10  -71 52 43.6 13.84  0.28  0.30  0.08  0.43  0.08  0.78  0.04 HW57                                                
171 1 7 54.98  -72 20 50.6 11.76  0.03  0.18  0.03  0.79  0.03  1.05  0.03 K59, L83, NGC 416, ESO29-32, SMC_OGLE158            
172 1 7 55.95  -71 46 4.5  12.10  0.40  0.42  0.05  0.53  0.07  0.99  0.05 K60, L82, NGC411, ESO51-19                          
173 1 8 13.77  -73 15 27.0 13.97  0.71  0.39  0.08  0.45  0.10  1.14  0.04 K57, L86                                            
174 1 8 28.78  -72 53 11.8 10.50  0.03  0.25  0.03  0.66  0.03  1.16  0.03 K58, L85, NGC 419, ESO29-33, LI-SMC182, SMC_OGLE159 
175 1 8 39.57  -71 45 35.1 14.27  0.21  0.46  0.17  0.71  0.05  1.18  0.08 B136                                                
176 1 9 3.68   -73 5 13.8  13.96  0.80  0.02  0.04  0.46  0.05  0.81  0.08 K61, SMC_OGLE161                                    
177 1 9 7.73   -73 12 20.7 13.84  0.34 -0.60  0.07 -0.10  0.04  0.01  0.08 BS95-142                                            
178 1 9 24.50  -71 45 59.0 13.26  0.59  0.11  0.04  0.19  0.03  0.43  0.04 K62, L87, NGC 422, ESO51-22                         
179 1 9 39.74  -71 46 2.8  14.99  0.14  0.31  0.07  0.13  0.03  0.33  0.06 IC1641, HW62, ESO51-21                              
180 1 9 44.61  -72 17 47.7 99.99  0.74  0.00 99.99  0.00 99.99  0.00 99.99 HW61                                                
181 1 10 5.20  -72 44 15.5 14.09 99.99 -0.02 99.99  0.25 99.99  0.53 99.99 BS95-276                                            
182 1 10 12.11 -73 12 26.6 16.41  0.57  0.50  0.13  0.85  0.11  0.86  0.06 HW63                                                
183 1 10 26.80 -71 33 55.9 14.65  0.18  0.14  0.10  0.31  0.08  0.02  1.04 B139                                                
184 1 10 45.97 -71 20 17.7 13.54 99.99 -0.50 99.99  0.06 99.99  0.07 99.99 HW64                                                
185 1 10 48.07 -72 47 35.9 13.81  0.35 -0.13  0.04  0.36  0.05  0.45  0.05 K63, L88                                            
186 1 11 53.97 -71 19 48.4 14.00 99.99 -0.18 99.99  0.10 99.99  0.15 99.99 L90, IC1655, ESO51-23                               
187 1 11 58.74 -72 16 22.3 11.13  0.25  2.16 99.99  0.67 99.99  0.99 99.99 HW65                                                
188 1 12 18.74 -72 26 58.3 14.49  0.50 -0.29  0.05  0.13  0.15  0.01  0.18 BS95-152                                            
189 1 12 33.33 -73 27 22.6 14.03  0.67 -0.25  0.06  0.15  0.14  0.30  0.05 L92, IC1662, ESO29-37                               
190 1 12 37.37 -71 45 41.8 13.51  0.23  0.05  0.04  0.17  0.06  0.44  0.07 K64, L89, IC1660, ESO51-24                          
191 1 12 43.44 -72 48 37.5 17.40  1.68 -0.13  0.53 -0.03  0.11 -1.25  3.76 99.99                                               
192 1 12 44.67 -72 44 58.5 14.68  0.60 -0.15  0.20  0.49  0.15  1.05  0.14 B143                                                
193 1 12 49.05 -73 28 28.4 14.99  0.28  0.12  0.05  0.73  0.03  0.87  0.05 L93                                                 
194 1 12 51.74 -73 7 10.9  13.80  0.23  0.14  0.05  0.72  0.04  0.97  0.03 L91                                                 
195 1 13 1.82  -70 57 47.1 15.63  0.23  0.32  0.09  0.62  0.05  0.77  0.07 HW67                                                
196 1 13 54.78 -71 45 25.6 15.31 99.99 -0.29 99.99  0.61 99.99 -0.69 99.99 B151                                                
197 1 14 53.36 -71 32 58.7 11.66  0.13  0.01  0.04  0.19  0.04  0.43  0.04 K69, L96, NGC458, ESO51-26                          
198 1 14 55.88 -72 12 22.4 15.66  0.38 -0.12  0.05  0.25  0.21  0.67  0.33 HW70                                                
199 1 15 31.56 -72 22 46.7 14.12  0.56 -0.38  0.09  0.34  0.23  0.51  0.05 HW71se                                              
200 1 15 33.25 -72 37 24.1 14.60  0.65 -0.19  0.09  0.08  0.12  0.02  0.09 K68, L98                                            
201 1 15 51.02 -73 20 48.9 12.04  0.07 -0.65  0.04 -0.26  0.03 -0.20  0.03 Sk157                                               
202 1 16 24.85 -71 19 38.5 13.76  0.11 -0.24  0.06  0.26  0.04  0.41  0.09 HW73                                                
203 1 17 30.46 -73 34 16.1 14.60  0.43 -0.50  0.11  0.37  0.12  0.51  0.13 HW75                                                
204 1 20 23.73 -74 0 8.2   14.53 99.99 -0.13 99.99  0.43 99.99  1.06 99.99 B155                                                


==> mrafelski.2.dat <==
Title: The Star Clusters of the Small Magellanic Cloud: Age Distribution
Authors: Marc Rafelski and Dennis Zaritsky
Table: 2
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label          Explanations
--------------------------------------------------------------------------------
   1-  3 I3     --      Seq            Number of cluster
   5- 12 F8.2   Myr     Age            Uncorrected age
  14- 21 F8.2   Myr     L-Age          Lower uncorrected age
  23- 30 F8.2   Myr     U-Age          Upper uncorrected age
  32- 39 F8.2   Myr     C-Age          Corrected age
  41- 47 F7.2   Myr     L-C-Age        Lower corrected age
  49- 56 F8.2   Myr     U-C-Age        Upper corrected age
  58- 62 A5     --      Contamination  Existance of contamination
--------------------------------------------------------------------------------
Note (1):  This is the GALEV model for Z = 0.004
Note (2):  99.99 denotes an empty field.
--------------------------------------------------------------------------------
  1  1264.00  1104.00  2352.00  1264.00  976.00  2420.00 99.99 
  2    99.99    99.99    99.99    99.99   99.99    99.99 99.99 
  3  2520.00  1368.00  8080.00  2148.00 1160.00 11500.00 99.99 
  4  6280.00  5140.00  7640.00  5940.00 3040.00  7500.00 99.99 
  5  2080.00  1232.00  2920.00  1264.00 1136.00  2220.00 X     
  6  2288.00  1264.00  4000.00  1996.00 1148.00  3760.00 99.99 
  7 12020.00  7480.00 14000.00 12020.00 5500.00 14000.00 X     
  8   924.00   724.00  1144.00   316.00  292.00   532.00 99.99 
  9  4060.00  2660.00  6600.00  2740.00 1996.00  6360.00 99.99 
 10  6360.00  4940.00  9780.00  5940.00 3060.00  7460.00 99.99 
 11   424.00   156.00   652.00   108.00   48.00   424.00 99.99 
 12  1264.00  1216.00  1416.00  1264.00 1160.00  1436.00 99.99 
 13   104.00    88.00   120.00    80.00   64.00    88.00 X     
 14  2620.00  1292.00  6720.00  2288.00 1128.00  7000.00 X     
 15  1264.00  1024.00  7880.00  1216.00  716.00  7800.00 99.99 
 16  4060.00  1972.00  6760.00  2540.00 1716.00  6560.00 X     
 17   104.00    28.00   120.00    76.00    8.00   120.00 X     
 18   788.00   680.00   920.00   400.00  100.00   688.00 99.99 
 19 12660.00  6280.00 14000.00 12660.00 5820.00 14000.00 99.99 
 20     4.00     0.00 12600.00     4.00    0.00 14000.00 99.99 
 21    52.00    44.00   112.00    36.00   28.00    80.00 X     
 22   716.00   400.00   976.00   108.00   32.00   112.00 99.99 
 23  2080.00  1820.00  2600.00  1996.00 1228.00  2540.00 X     
 24  1216.00  1168.00  1292.00  1176.00 1064.00  1288.00 99.99 
 25   100.00    92.00   150.00    92.00   56.00   100.00 X     
 26   952.00   140.00 14000.00   604.00   28.00 14000.00 X     
 27   100.00    52.00   120.00    44.00   28.00    80.00 X     
 28   836.00   704.00   952.00   400.00  380.00   484.00 99.99 
 29   400.00   160.00   676.00   100.00   44.00   272.00 X     
 30  2148.00  1476.00  4920.00  1976.00 1272.00  5840.00 99.99 
 31  6280.00  2300.00 14000.00  6280.00 1152.00 14000.00 99.99 
 32    20.00     8.00    28.00    16.00    8.00    24.00 X     
 33  6280.00  1856.00 14000.00  5820.00 1164.00 14000.00 X     
 34   924.00   824.00  1080.00   492.00  396.00   564.00 99.99 
 35  1080.00   868.00  1328.00   968.00  724.00  1240.00 X     
 36   300.00   136.00   496.00   112.00   52.00   260.00 X     
 37  4060.00  1076.00 14000.00  2700.00  776.00 14000.00 99.99 
 38   836.00   488.00  1208.00   400.00   48.00   952.00 99.99 
 39  5820.00  1060.00 10140.00  1216.00  748.00 10280.00 99.99 
 40   448.00   388.00   540.00   100.00   96.00   108.00 X     
 41   684.00   536.00   824.00   376.00  140.00   564.00 X     
 42  1016.00   240.00  1808.00   932.00  112.00  2152.00 99.99 
 43   100.00    48.00   456.00   100.00   28.00   116.00 99.99 
 44   444.00   372.00   648.00   104.00   92.00   112.00 99.99 
 45   796.00    32.00 14000.00   496.00    4.00 14000.00 X     
 46   280.00   220.00   424.00    52.00   44.00   108.00 99.99 
 47  4860.00  2700.00  7400.00  3060.00 2048.00  7020.00 X     
 48  1604.00  1104.00  2880.00  1288.00  952.00  3040.00 99.99 
 49  5500.00  3060.00  6900.00  4060.00 2660.00  6480.00 99.99 
 50   664.00   500.00   780.00   396.00  140.00   500.00 X     
 51   100.00    88.00   150.00    80.00   68.00    92.00 99.99 
 52  6160.00  3600.00  6600.00  1264.00 1132.00  1360.00 99.99 
 53  1596.00  1152.00  2760.00  1596.00  964.00  3040.00 X     
 54   400.00   100.00   680.00   100.00   76.00   104.00 99.99 
 55  1472.00   800.00 14000.00  1240.00  616.00 14000.00 X     
 56   880.00   620.00  1116.00   448.00  148.00   792.00 99.99 
 57   796.00   456.00  1036.00   272.00  100.00   756.00 X     
 58  1604.00  1364.00  2304.00  1464.00 1208.00  2292.00 99.99 
 59   100.00    63.00   150.00   100.00   80.00   156.00 99.99 
 60   100.00    96.00   150.00     8.00    3.00    18.00 X     
 61   492.00   108.00   912.00   136.00   28.00   728.00 99.99 
 62   100.00    72.00   104.00   100.00    8.00   104.00 99.99 
 63   100.00    96.00   150.00   100.00   88.00   156.00 99.99 
 64  1040.00   464.00  1448.00   748.00  260.00  1460.00 99.99 
 65   864.00    48.00  5000.00   316.00    4.00  2780.00 X     
 66   524.00   316.00   704.00   280.00  116.00   492.00 X     
 67   128.00    32.00   620.00    84.00    4.00   540.00 X     
 68   492.00   152.00   800.00   260.00   28.00   652.00 X     
 69    99.99    99.99    99.99    99.99   99.99    99.99 X     
 70   424.00   152.00   740.00   108.00   28.00   544.00 X     
 71   448.00   220.00   792.00   104.00   28.00   592.00 99.99 
 72   716.00    32.00  1452.00    32.00   12.00  1156.00 X     
 73    48.00    32.00    88.00    28.00    8.00    44.00 X     
 74   112.00    92.00   216.00    80.00   44.00   104.00 99.99 
 75   100.00    96.00   150.00    80.00   40.00    92.00 99.99 
 76  1996.00  1124.00  4720.00  1264.00 1004.00  4660.00 99.99 
 77   100.00    56.00   104.00   100.00    8.00   108.00 99.99 
 78   768.00   476.00   948.00   400.00   32.00   476.00 99.99 
 79   316.00   264.00   604.00     4.00    0.00   464.00 99.99 
 80   924.00   748.00  1044.00   424.00  336.00   592.00 99.99 
 81     8.00     3.00    16.00    16.00    8.00    30.00 X     
 82 12660.00  5160.00 14000.00  6360.00 3120.00 14000.00 99.99 
 83  1196.00   476.00  2960.00  1120.00  216.00  4720.00 X     
 84    28.00     8.00    48.00    12.00    4.00    44.00 X     
 85   104.00    52.00   132.00    48.00   28.00   100.00 99.99 
 86     8.00     3.00    12.00     8.00    3.00    18.00 99.99 
 87   400.00   104.00   700.00   108.00   28.00   432.00 99.99 
 88     8.00     3.00   100.00     8.00    3.00    20.00 X     
 89 14000.00  7420.00 21000.00 14000.00 5820.00 21000.00 99.99 
 90   100.00    92.00   150.00    80.00   76.00    88.00 99.99 
 91   128.00   120.00   240.00   128.00  112.00   264.00 X     
 92   808.00   636.00  1100.00   672.00  364.00  1024.00 99.99 
 93   400.00   388.00   464.00   100.00   92.00   108.00 99.99 
 94   972.00   836.00  1100.00   640.00  552.00   788.00 99.99 
 95    99.99    99.99    99.99    99.99   99.99    99.99 X     
 96   780.00   716.00   860.00   400.00  388.00   444.00 99.99 
 97  1264.00  1148.00  1356.00  1216.00 1056.00  1368.00 99.99 
 98    99.99    99.99    99.99    99.99   99.99    99.99 99.99 
 99   932.00   504.00 13880.00   588.00  104.00  1204.00 X     
100   448.00   376.00   492.00   116.00   74.00   180.00 99.99 
101    80.00    12.00   112.00    12.00    8.00   108.00 99.99 
102  6360.00  3060.00 14000.00  6360.00 2400.00 14000.00 99.99 
103  1064.00   996.00  1216.00  1016.00  836.00  1148.00 X     
104  2352.00  1916.00  2880.00  2080.00 1256.00  2780.00 99.99 
105 12020.00 10380.00 14000.00 11980.00 6260.00 14000.00 99.99 
106   796.00   468.00  1104.00   628.00   48.00  1004.00 99.99 
107  1220.00  1120.00  1376.00  1144.00 1004.00  1344.00 99.99 
108   100.00    92.00   740.00   100.00   76.00   104.00 99.99 
109  1972.00  1120.00  5320.00  1264.00  960.00  6080.00 99.99 
110  6160.00  2400.00  7820.00  5820.00 1060.00 10240.00 X     
111   104.00   100.00   156.00   100.00   96.00   156.00 X     
112   592.00   500.00   664.00   200.00  136.00   276.00 99.99 
113   400.00   116.00   896.00   112.00   32.00   632.00 99.99 
114   908.00   528.00  1212.00   584.00  116.00  1008.00 X     
115   492.00   408.00   620.00   112.00  104.00   272.00 99.99 
116   500.00   316.00   524.00   304.00  264.00   348.00 X     
117   640.00   368.00   924.00   104.00   48.00   424.00 99.99 
118    28.00    16.00    40.00    20.00    8.00    24.00 99.99 
119  6160.00  1736.00 14000.00  5160.00 1132.00 14000.00 99.99 
120  2700.00  1064.00 14000.00  2420.00  780.00 14000.00 X     
121  1052.00   884.00  1220.00   948.00  748.00  1168.00 X     
122 12020.00  8780.00 14000.00 12000.00 6840.00 14000.00 X     
123    48.00    32.00    88.00    28.00   12.00    48.00 X     
124     8.00     3.00    12.00     8.00    3.00    18.00 99.99 
125  1216.00  1056.00  1324.00  1120.00  872.00  1316.00 99.99 
126   768.00   412.00  1148.00   400.00  100.00   888.00 99.99 
127   672.00   124.00  1124.00   160.00   28.00   992.00 X     
128   120.00   104.00   216.00    56.00   44.00   100.00 99.99 
129   796.00   564.00  1044.00   628.00   56.00   932.00 X     
130   508.00   148.00   932.00   264.00  104.00   696.00 X     
131     8.00     3.00    12.00     8.00    3.00    18.00 99.99 
132     8.00     3.00    84.00     8.00    3.00    16.00 X     
133   100.00    92.00   150.00    88.00   60.00   100.00 99.99 
134 10980.00  2212.00 14000.00  5780.00 1560.00 14000.00 99.99 
135  5640.00  3060.00  7200.00  4060.00 2620.00  6820.00 99.99 
136  2520.00  1968.00  3040.00  2188.00 1660.00  2960.00 X     
137   524.00   472.00   612.00   280.00  140.00   396.00 99.99 
138  6360.00   108.00 14000.00  6280.00   12.00 14000.00 99.99 
139     8.00     3.00    12.00     8.00    3.00    18.00 99.99 
140   524.00   268.00  1020.00   396.00   32.00   744.00 99.99 
141   248.00   112.00   452.00   108.00   44.00   132.00 99.99 
142 12020.00 10120.00 14000.00 12020.00 7080.00 14000.00 X     
143     8.00     3.00    16.00    16.00    8.00    30.00 99.99 
144     8.00     3.00    16.00    16.00    8.00    30.00 99.99 
145   248.00    32.00   548.00    32.00   20.00   284.00 99.99 
146 12020.00  5700.00 14000.00 11780.00 2900.00 14000.00 99.99 
147   792.00   640.00   996.00   424.00  320.00   720.00 99.99 
148   672.00   100.00   964.00   100.00   60.00   108.00 99.99 
149   400.00   100.00   700.00   100.00   24.00   432.00 X     
150     8.00     3.00    12.00     8.00    3.00    18.00 99.99 
151   272.00   128.00   456.00   100.00   52.00   124.00 99.99 
152    99.99    99.99    99.99    99.99   99.99    99.99 99.99 
153   400.00   392.00   444.00   100.00   96.00   104.00 99.99 
154   836.00   232.00  2820.00   632.00   32.00  2008.00 99.99 
155    32.00    28.00   108.00    32.00   12.00   112.00 X     
156   100.00    63.00   150.00   100.00   96.00   156.00 99.99 
157    99.99    99.99    99.99    99.99   99.99    99.99 99.99 
158  2340.00  1552.00 12280.00  2148.00 1440.00 14000.00 X     
159   788.00   616.00  1004.00   428.00  148.00   744.00 99.99 
160   404.00   292.00   492.00   120.00   96.00   220.00 99.99 
161   160.00   120.00   848.00   156.00  100.00   636.00 X     
162   760.00   632.00   928.00   400.00  356.00   620.00 99.99 
163   316.00   268.00   356.00   128.00  116.00   148.00 99.99 
164  2780.00  2308.00  3500.00  2480.00 1684.00  3080.00 X     
165  1812.00  1336.00  2356.00  1596.00 1180.00  2216.00 99.99 
166    80.00    68.00    96.00    12.00    5.00    84.00 99.99 
167   100.00    52.00   108.00    92.00   28.00   108.00 X     
168   836.00   692.00  1012.00   604.00  344.00   732.00 99.99 
169   492.00   356.00   752.00   400.00  112.00   476.00 X     
170   968.00   780.00  1112.00   640.00  544.00   844.00 99.99 
171  5640.00  3600.00  6400.00  3980.00 2800.00  6160.00 99.99 
172  1600.00  1392.00  2112.00  1464.00 1188.00  2088.00 99.99 
173  2640.00  1628.00  3500.00  2272.00 1456.00  3140.00 99.99 
174  2860.00  2580.00  4500.00  2620.00 1964.00  3080.00 99.99 
175  3040.00  2212.00  6320.00  2760.00 1772.00  6140.00 X     
176   748.00   660.00   904.00   440.00  284.00   556.00 99.99 
177     8.00     3.00    12.00    16.00    8.00    30.00 X     
178   632.00   616.00   676.00   100.00   96.00   156.00 99.99 
179   100.00    63.00   150.00   100.00   92.00   156.00 X     
180    99.99    99.99    99.99    99.99   99.99    99.99 99.99 
181   628.00   220.00   912.00   104.00   32.00   632.00 99.99 
182  1264.00  1176.00  1540.00  1264.00 1092.00  1572.00 99.99 
183   848.00   620.00  1084.00   604.00  128.00   852.00 99.99 
184    32.00     4.00   128.00     8.00    4.00   124.00 99.99 
185   400.00   392.00   428.00   100.00   92.00   104.00 99.99 
186   100.00    52.00   108.00    80.00    8.00   112.00 99.99 
187    99.99    99.99    99.99    99.99   99.99    99.99 X     
188   100.00    88.00   104.00    80.00   48.00   100.00 99.99 
189    92.00    72.00   100.00    80.00   72.00    92.00 99.99 
190   640.00   600.00   732.00   100.00   96.00   108.00 99.99 
191     8.00     3.00   248.00    16.00    8.00   112.00 99.99 
192   316.00   156.00  1888.00   316.00  120.00  1080.00 X     
193  2540.00  2200.00  4000.00  1264.00 1228.00  2860.00 99.99 
194  1264.00  1228.00  1396.00  1264.00 1176.00  1388.00 99.99 
195  1264.00  1172.00  1448.00  1264.00 1068.00  1492.00 99.99 
196     4.00     0.00     6.00     4.00    0.00    12.00 99.99 
197   104.00   100.00   156.00   100.00   96.00   156.00 99.99 
198   448.00   284.00   580.00   120.00   92.00   284.00 99.99 
199   104.00    36.00   108.00    56.00   20.00   104.00 99.99 
200    80.00     8.00   100.00     8.00    3.00    18.00 X     
201    99.99    99.99    99.99    99.99   99.99    99.99 X     
202   400.00   376.00   444.00   100.00   44.00   104.00 X     
203    32.00    28.00   108.00    40.00   12.00   104.00 99.99 
204   508.00   260.00  1044.00   304.00  112.00   724.00 X     


==> mrafelski.3.dat <==
Title: The Star Clusters of the Small Magellanic Cloud: Age Distribution
Authors: Marc Rafelski and Dennis Zaritsky
Table: 3
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label          Explanations
--------------------------------------------------------------------------------
   1-  3 I3     --      Seq            Number of cluster
   5- 12 F8.2   Myr     Age            Uncorrected age
  14- 20 F7.2   Myr     L-Age          Lower uncorrected age
  22- 29 F8.2   Myr     U-Age          Upper uncorrected age
  31- 38 F8.2   Myr     C-Age          Corrected age
  40- 46 F7.2   Myr     L-C-Age        Lower corrected age
  48- 55 F8.2   Myr     U-C-Age        Upper corrected age
  57- 61 A5     --      Contamination  Existance of contamination
--------------------------------------------------------------------------------
Note (1):  This is the GALEV model for Z = 0.008
Note (2):  99.99 denotes an empty field.
--------------------------------------------------------------------------------
  1  1252.00  996.00  1516.00  1176.00  852.00  1564.00 99.99 
  2    99.99   99.99    99.99    99.99   99.99    99.99 99.99 
  3  1596.00 1140.00  5960.00  1552.00 1000.00  6820.00 99.99 
  4  3980.00 3220.00  5340.00  3980.00 2144.00  5240.00 99.99 
  5  1844.00 1152.00  2180.00  1176.00 1008.00  2088.00 X     
  6  1512.00 1176.00  2360.00  1276.00 1068.00  2324.00 99.99 
  7 14000.00 7200.00 21000.00 14000.00 4600.00 21000.00 X     
  8   652.00  532.00   736.00   316.00  280.00   428.00 99.99 
  9  3960.00 1748.00  4520.00  1960.00 1296.00  4000.00 99.99 
 10  4100.00 3220.00  5700.00  3980.00 3200.00  5180.00 99.99 
 11   328.00  216.00   520.00   104.00   60.00   312.00 99.99 
 12  1252.00 1144.00  1364.00  1208.00 1040.00  1380.00 99.99 
 13    96.00   88.00   116.00    64.00   40.00    80.00 X     
 14  1960.00 1176.00  4560.00  1656.00 1036.00  4880.00 X     
 15  2000.00 1012.00  5420.00  2000.00  648.00  5980.00 99.99 
 16  2036.00 1312.00  4440.00  1960.00 1176.00  4280.00 X     
 17   104.00   32.00   244.00    44.00    8.00   204.00 X     
 18   676.00  540.00   752.00   500.00  100.00   560.00 99.99 
 19  5000.00 3780.00 11900.00  5000.00 3500.00 12200.00 99.99 
 20  1260.00  496.00 14000.00  1260.00    4.00 14000.00 99.99 
 21   112.00   44.00   124.00    32.00   20.00    60.00 X     
 22   732.00  480.00   876.00   112.00  104.00   620.00 99.99 
 23  1276.00 1224.00  1568.00  1276.00 1168.00  1532.00 X     
 24  1064.00 1000.00  1148.00  1016.00  908.00  1108.00 99.99 
 25   100.00   96.00   104.00   100.00    8.00   104.00 X     
 26   712.00  212.00 14000.00   484.00   32.00 14000.00 X     
 27    88.00   72.00   180.00    44.00   32.00    80.00 X     
 28   688.00  572.00   756.00   500.00  248.00   536.00 99.99 
 29   292.00  100.00   568.00   100.00   48.00   288.00 X     
 30  1440.00 1156.00 12960.00  1352.00 1060.00 12800.00 99.99 
 31  3980.00 1612.00  7200.00  3980.00 1124.00  7900.00 99.99 
 32    24.00   12.00    44.00    16.00   12.00    28.00 X     
 33  4100.00 1356.00 14000.00  3980.00 1084.00 14000.00 X     
 34   688.00  648.00   748.00   316.00  288.00   452.00 99.99 
 35   776.00  668.00   988.00   556.00  396.00   708.00 X     
 36   268.00  208.00   384.00    96.00   64.00   236.00 X     
 37  2044.00  952.00 14000.00  1960.00  704.00 14000.00 99.99 
 38   712.00  444.00  1020.00   500.00   84.00   768.00 99.99 
 39  2000.00 1072.00  5780.00  2000.00  708.00  6300.00 99.99 
 40   316.00  292.00   368.00   100.00   96.00   228.00 X     
 41   536.00  428.00   640.00   308.00  216.00   448.00 X     
 42   912.00  280.00  1368.00   544.00  108.00  1208.00 99.99 
 43   100.00   80.00   296.00   100.00    8.00   216.00 99.99 
 44   496.00  412.00   540.00   104.00   96.00   120.00 99.99 
 45   632.00   32.00 14000.00   404.00    8.00 14000.00 X     
 46   240.00  152.00   308.00    88.00   48.00   200.00 99.99 
 47  2460.00 1960.00  5340.00  2252.00 1528.00  4940.00 X     
 48  1240.00  924.00  1836.00  1160.00  764.00  2064.00 99.99 
 49  3920.00 2192.00  4600.00  2196.00 1808.00  4280.00 99.99 
 50   516.00  428.00   624.00   276.00  208.00   412.00 X     
 51   100.00   92.00   150.00    80.00   60.00    88.00 99.99 
 52  2000.00 1880.00  4160.00  2000.00 1776.00  2168.00 99.99 
 53  1236.00  900.00  1992.00  1156.00  752.00  2284.00 X     
 54   500.00  464.00   568.00   100.00   88.00   104.00 99.99 
 55  1076.00  632.00 14000.00   940.00  480.00 14000.00 X     
 56   712.00  508.00   944.00   452.00  208.00   672.00 99.99 
 57   716.00  476.00   916.00   400.00  108.00   696.00 X     
 58  1260.00 1176.00  1436.00  1252.00 1072.00  1456.00 99.99 
 59   100.00   63.00   150.00   100.00   88.00   156.00 99.99 
 60   100.00   63.00   150.00    96.00   84.00   100.00 X     
 61   380.00   96.00   692.00   212.00   32.00   576.00 99.99 
 62   100.00   88.00   104.00   100.00   64.00   108.00 99.99 
 63   100.00   63.00   104.00   100.00    8.00   104.00 99.99 
 64   712.00  356.00  1204.00   316.00  108.00   744.00 99.99 
 65   696.00   84.00  2440.00   316.00    4.00  2092.00 X     
 66   452.00  296.00   576.00   240.00  108.00   388.00 X     
 67   200.00   36.00   484.00    76.00    8.00   400.00 X     
 68   316.00  144.00   648.00   160.00   44.00   520.00 X     
 69    99.99   99.99    99.99    99.99   99.99    99.99 X     
 70   316.00  116.00   612.00   112.00    8.00   488.00 X     
 71   316.00  152.00   676.00   108.00    8.00   536.00 99.99 
 72   744.00  112.00  1192.00   500.00    8.00  1064.00 X     
 73    48.00   36.00    84.00    32.00    8.00    48.00 X     
 74   100.00   88.00   216.00    72.00   40.00    92.00 99.99 
 75   100.00   63.00   150.00     8.00    3.00    18.00 99.99 
 76  1380.00 1048.00  2380.00  1228.00  900.00  2420.00 99.99 
 77   100.00   84.00   108.00   100.00    8.00   112.00 99.99 
 78   744.00  632.00   856.00   260.00  148.00   568.00 99.99 
 79   316.00  244.00   516.00   160.00    8.00   360.00 99.99 
 80   744.00  660.00   876.00   316.00  248.00   544.00 99.99 
 81     4.00    0.00    24.00     4.00    0.00    12.00 X     
 82  5000.00 3140.00 11760.00  4240.00 2240.00 12200.00 99.99 
 83  1088.00  572.00  2184.00  1016.00  228.00  2420.00 X     
 84    32.00    8.00    64.00    20.00    8.00    40.00 X     
 85    92.00   68.00   208.00    48.00   32.00    88.00 99.99 
 86    16.00    8.00    24.00    16.00    8.00    30.00 99.99 
 87   252.00  104.00   584.00   116.00   28.00   404.00 99.99 
 88    80.00   40.00   104.00    16.00    8.00   100.00 X     
 89 13840.00 6100.00 14000.00 11540.00 3580.00 14000.00 99.99 
 90   100.00   96.00   150.00    84.00   72.00    92.00 99.99 
 91   152.00  120.00   284.00   128.00   28.00   268.00 X     
 92   792.00  580.00   940.00   628.00  372.00   864.00 99.99 
 93   500.00  452.00   532.00   100.00   92.00   108.00 99.99 
 94   768.00  692.00   864.00   528.00  460.00   648.00 99.99 
 95    99.99   99.99    99.99    99.99   99.99    99.99 X     
 96   676.00  608.00   724.00   500.00  460.00   524.00 99.99 
 97  1124.00 1008.00  1216.00  1040.00  908.00  1176.00 99.99 
 98    99.99   99.99    99.99    99.99   99.99    99.99 99.99 
 99   700.00  392.00  5200.00   468.00   96.00   924.00 X     
100   316.00  296.00   348.00   188.00  140.00   244.00 99.99 
101    80.00   20.00   116.00    40.00    8.00   112.00 99.99 
102  4100.00 2044.00 11920.00  4100.00 1636.00 12560.00 99.99 
103   876.00  784.00   980.00   688.00  496.00   800.00 X     
104  1512.00 1276.00  2068.00  1416.00 1184.00  1980.00 99.99 
105  6240.00 4220.00 11760.00  5200.00 2520.00 10660.00 99.99 
106   732.00  436.00   980.00   500.00   72.00   848.00 99.99 
107  1048.00  932.00  1184.00   956.00  796.00  1136.00 99.99 
108   500.00   96.00   624.00   100.00   84.00   108.00 99.99 
109  1272.00  976.00  2440.00  1228.00  792.00  2960.00 99.99 
110  3980.00 1652.00  5660.00  2000.00 1112.00  5940.00 X     
111   500.00  100.00   536.00   100.00   96.00   156.00 X     
112   488.00  420.00   536.00   236.00  104.00   284.00 99.99 
113   516.00  216.00   916.00   500.00  112.00   808.00 99.99 
114   736.00  456.00  1068.00   460.00  120.00   796.00 X     
115   480.00  308.00   540.00   212.00  108.00   276.00 99.99 
116   316.00  312.00   336.00   160.00  156.00   168.00 X     
117   500.00  424.00   756.00   108.00   84.00   568.00 99.99 
118    32.00    8.00    36.00     8.00    3.00    28.00 99.99 
119  3980.00 1244.00 14000.00  3980.00 1044.00 14000.00 99.99 
120  2188.00  936.00 14000.00  1684.00  708.00 14000.00 X     
121   768.00  680.00   924.00   544.00  416.00   668.00 X     
122 14000.00 9340.00 21000.00 14000.00 7080.00 21000.00 X     
123    48.00   32.00    88.00    32.00    8.00    60.00 X     
124    16.00    8.00    24.00     4.00    0.00    12.00 99.99 
125  1064.00  956.00  1176.00  1016.00  856.00  1148.00 99.99 
126   664.00  320.00   968.00   316.00  100.00   732.00 99.99 
127   584.00  152.00   972.00   256.00   32.00   824.00 X     
128   160.00   96.00   220.00    68.00   44.00    88.00 99.99 
129   684.00  468.00   896.00   500.00   84.00   776.00 X     
130   396.00  228.00   728.00   160.00  108.00   576.00 X     
131    76.00   60.00    80.00    16.00    8.00    30.00 99.99 
132    80.00   60.00    92.00    16.00   12.00    84.00 X     
133   104.00   96.00   156.00    92.00   56.00   100.00 99.99 
134  3160.00 1584.00 14000.00  3120.00 1208.00 14000.00 99.99 
135  3960.00 2232.00  4920.00  2280.00 1808.00  4700.00 99.99 
136  1724.00 1424.00  2360.00  1584.00 1224.00  2200.00 X     
137   428.00  328.00   492.00   248.00  140.00   344.00 99.99 
138  3980.00  108.00 14000.00  3980.00    8.00 14000.00 99.99 
139    80.00   76.00    92.00    80.00   72.00    84.00 99.99 
140   504.00  236.00   780.00   248.00   88.00   608.00 99.99 
141   232.00  112.00   328.00   112.00   44.00   232.00 99.99 
142 13940.00 8940.00 14000.00 13940.00 6920.00 14000.00 X     
143    16.00    8.00    92.00    16.00    8.00    88.00 99.99 
144    16.00    8.00    64.00    16.00    4.00    40.00 99.99 
145   160.00  104.00   420.00   120.00    8.00   344.00 99.99 
146  6820.00 2420.00 14000.00  6060.00 2020.00 14000.00 99.99 
147   652.00  516.00   768.00   480.00  240.00   592.00 99.99 
148   628.00  100.00   812.00   100.00   68.00   112.00 99.99 
149   276.00   96.00   592.00   104.00    8.00   364.00 X     
150    16.00    8.00    24.00    16.00    8.00    30.00 99.99 
151   248.00  196.00   332.00    92.00   56.00   200.00 99.99 
152    99.99   99.99    99.99    99.99   99.99    99.99 99.99 
153   500.00  468.00   524.00   100.00   96.00   108.00 99.99 
154   732.00  232.00  1612.00   500.00   44.00  1324.00 99.99 
155     8.00    3.00   232.00     8.00    3.00    64.00 X     
156   104.00  100.00   156.00   100.00   63.00   156.00 99.99 
157    99.99   99.99    99.99    99.99   99.99    99.99 99.99 
158 12620.00 1228.00 14000.00  1472.00 1144.00 14000.00 X     
159   632.00  488.00   764.00   448.00  224.00   608.00 99.99 
160   400.00  284.00   476.00   100.00   92.00   220.00 99.99 
161   400.00  212.00   756.00   128.00   52.00   628.00 X     
162   596.00  496.00   716.00   480.00  232.00   552.00 99.99 
163   300.00  156.00   360.00   160.00  128.00   192.00 99.99 
164  1996.00 1644.00  2256.00  1824.00 1472.00  2192.00 X     
165  1260.00 1156.00  1692.00  1212.00 1056.00  1620.00 99.99 
166    88.00   60.00   100.00     8.00    3.00    88.00 99.99 
167   104.00   84.00   112.00    92.00   32.00   112.00 X     
168   688.00  564.00   788.00   500.00  304.00   592.00 99.99 
169   516.00  284.00   808.00   232.00  124.00   520.00 X     
170   800.00  724.00   948.00   544.00  460.00   760.00 99.99 
171  2000.00 1944.00  4120.00  2000.00 1896.00  2116.00 99.99 
172  1260.00 1120.00  1484.00  1160.00  992.00  1456.00 99.99 
173  1756.00 1464.00  2252.00  1600.00 1316.00  2228.00 99.99 
174  1996.00 1892.00  2144.00  1996.00 1752.00  2104.00 99.99 
175  2296.00 1604.00  4280.00  2048.00 1256.00  4040.00 X     
176   596.00  516.00   700.00   316.00  252.00   440.00 99.99 
177    16.00    8.00    24.00    16.00   12.00    30.00 X     
178   500.00  496.00   548.00   100.00   63.00   104.00 99.99 
179   100.00   63.00   150.00   100.00   96.00   156.00 X     
180    99.99   99.99    99.99    99.99   99.99    99.99 99.99 
181   500.00  228.00   732.00   108.00   44.00   564.00 99.99 
182  1252.00 1048.00  1416.00  1176.00  912.00  1448.00 99.99 
183   716.00  520.00   920.00   456.00  216.00   700.00 99.99 
184    40.00    8.00   200.00    28.00    8.00   120.00 99.99 
185   260.00  104.00   508.00   100.00   96.00   108.00 99.99 
186   100.00   64.00   112.00    88.00    8.00   116.00 99.99 
187    99.99   99.99    99.99    99.99   99.99    99.99 X     
188   100.00   88.00   104.00    80.00   44.00    96.00 99.99 
189   100.00   84.00   150.00    80.00   64.00    96.00 99.99 
190   520.00  484.00   596.00   100.00   96.00   108.00 99.99 
191    64.00    8.00   256.00    16.00    4.00   236.00 99.99 
192  1044.00  156.00  2136.00   396.00  128.00  1868.00 X     
193  1960.00 1788.00  2092.00  1960.00 1244.00  2092.00 99.99 
194  1276.00 1176.00  1512.00  1176.00 1084.00  1400.00 99.99 
195  1160.00 1016.00  1332.00  1092.00  900.00  1296.00 99.99 
196   100.00    8.00   104.00     4.00    0.00     8.00 99.99 
197   104.00  100.00   156.00   100.00   63.00   104.00 99.99 
198   340.00  252.00   452.00   200.00   88.00   268.00 99.99 
199   108.00   48.00   112.00    36.00   20.00   104.00 99.99 
200    96.00   72.00   100.00    80.00   60.00   100.00 X     
201    99.99   99.99    99.99    99.99   99.99    99.99 X     
202   248.00  216.00   332.00   100.00   84.00   112.00 X     
203    32.00    8.00   120.00     8.00    3.00    92.00 99.99 
204   412.00  244.00   776.00   316.00  112.00   604.00 X     


==> mrafelski.4.dat <==
Title: The Star Clusters of the Small Magellanic Cloud: Age Distribution
Authors: Marc Rafelski and Dennis Zaritsky
Table: 4
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label          Explanations
--------------------------------------------------------------------------------
   1-  3 I3     --      Seq            Number of cluster
   5- 11 F7.2   Myr     Age            Uncorrected age
  13- 19 F7.2   Myr     L-Age          Lower uncorrected age
  21- 28 F8.2   Myr     U-Age          Upper uncorrected age
  30- 36 F7.2   Myr     C-Age          Corrected age
  38- 44 F7.2   Myr     L-C-Age        Lower corrected age
  46- 53 F8.2   Myr     U-C-Age        Upper corrected age
  55- 59 A5     --      Contamination  Existance of contamination
--------------------------------------------------------------------------------
Note (1):  This is the STARBURST model for Z = 0.001
Note (2):  99.99 denotes an empty field.
--------------------------------------------------------------------------------
  1 1390.00 1380.00  6160.00 1390.00 1370.00  6290.00 99.99 
  2   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
  3 1860.00 1380.00  6950.00 1860.00 1370.00  6820.00 99.99 
  4 5660.00 4550.00  6300.00 5320.00 3750.00  6360.00 99.99 
  5 1400.00 1380.00  1870.00 1870.00 1370.00  3820.00 X     
  6 5280.00 1380.00  6050.00 5100.00 1370.00  5970.00 99.99 
  7 6940.00 5950.00  7250.00 7010.00 5490.00  7250.00 X     
  8 5740.00 5440.00  6150.00 5700.00 3990.00  6150.00 99.99 
  9 6440.00 6090.00  6510.00 6290.00 5700.00  6510.00 99.99 
 10 5000.00 4990.00  6310.00 4600.00 4550.00  6500.00 99.99 
 11  574.00  153.00  1020.00  104.00   53.00   529.00 99.99 
 12 5700.00 5270.00  6150.00 5510.00 1380.00  6070.00 99.99 
 13   95.00   74.00   123.00   51.00   40.00    66.00 X     
 14 5670.00 1380.00  6290.00 5280.00 1370.00  6350.00 X     
 15 5700.00 3090.00  6510.00 5690.00 1370.00  6510.00 99.99 
 16 6160.00 5500.00  6510.00 6050.00 1390.00  6510.00 X     
 17   86.00   35.00   582.00   57.00    4.00   226.00 X     
 18 1350.00 1310.00  1980.00 1350.00  976.00  1980.00 99.99 
 19 6510.00 5630.00  6660.00 6510.00 5630.00  6680.00 99.99 
 20 7210.00  190.00 10000.00 7210.00   43.00 10000.00 99.99 
 21   75.00   54.00   107.00   39.00   28.00    72.00 X     
 22 2310.00 1070.00  3180.00 2310.00  934.00  3180.00 99.99 
 23 1390.00  911.00  1400.00 1390.00 1380.00  5600.00 X     
 24 3390.00 3230.00  3450.00 3290.00 2720.00  3450.00 99.99 
 25  407.00  195.00   594.00   93.00   44.00   173.00 X     
 26 4250.00  126.00  7170.00 3540.00   55.00  7230.00 X     
 27   75.00   57.00   100.00   48.00   31.00    67.00 X     
 28 3180.00 2410.00  3450.00 2730.00 1080.00  3290.00 99.99 
 29  577.00  141.00  1020.00  103.00   44.00   635.00 X     
 30 7210.00 6940.00  7270.00 7210.00 1380.00  7270.00 99.99 
 31 6290.00 3470.00  6790.00 6150.00 1380.00  6790.00 99.99 
 32   29.00    3.00    54.00    4.00    3.00    38.00 X     
 33 5620.00 1380.00  6980.00 5410.00 1370.00  7060.00 X     
 34 4070.00 3390.00  4470.00 3450.00 3030.00  4400.00 99.99 
 35 6300.00 1360.00  6680.00 4730.00 1140.00  6660.00 X     
 36  221.00  124.00   707.00   86.00   55.00   170.00 X     
 37 6610.00 1370.00  7210.00 6510.00 1360.00  7230.00 99.99 
 38 1980.00  790.00  3920.00 1980.00  272.00  4070.00 99.99 
 39 5700.00 3340.00  6510.00 5690.00 1370.00  6510.00 99.99 
 40  684.00  556.00   894.00  131.00   83.00   319.00 X     
 41 4000.00 1050.00  5870.00  999.00  604.00  5710.00 X     
 42 2540.00 1050.00  5700.00 2100.00  814.00  5910.00 99.99 
 43  401.00  101.00  1020.00   93.00   26.00   781.00 99.99 
 44  755.00  525.00   995.00  153.00   86.00   281.00 99.99 
 45 1340.00   35.00  7230.00 1130.00    3.00  7270.00 X     
 46  312.00  257.00   561.00   71.00   51.00   105.00 99.99 
 47 5230.00 3750.00  6440.00 4930.00 1390.00  6350.00 X     
 48 1380.00 1370.00  1910.00 1380.00 1180.00  5600.00 99.99 
 49 6670.00 5800.00  6820.00 6500.00 5230.00  6790.00 99.99 
 50 1050.00  858.00  1210.00  983.00  556.00  1150.00 X     
 51  104.00   81.00   147.00   62.00   44.00    84.00 99.99 
 52 5870.00 5670.00  6160.00 5700.00 5270.00  6150.00 99.99 
 53 1860.00 1370.00  1920.00 1630.00 1180.00  4590.00 X     
 54  510.00  236.00   938.00  136.00   81.00   271.00 99.99 
 55 6470.00 1320.00  7170.00 6520.00  950.00  7190.00 X     
 56 2280.00  996.00  3450.00 1140.00  709.00  3450.00 99.99 
 57 1350.00  712.00  2390.00  994.00  280.00  2310.00 X     
 58 1400.00 1390.00  1870.00 1400.00 1390.00  1870.00 99.99 
 59  260.00  206.00   528.00   99.00   69.00   133.00 99.99 
 60  190.00  166.00   223.00  100.00   80.00   120.00 X     
 61  681.00   83.00  6150.00  114.00    4.00  1120.00 99.99 
 62  488.00  111.00   990.00  127.00   51.00   722.00 99.99 
 63  852.00  493.00  1000.00  310.00  116.00   587.00 99.99 
 64 3430.00 1020.00  5690.00 3180.00  493.00  5870.00 99.99 
 65 1150.00   70.00  6290.00 1080.00    4.00  6510.00 X     
 66  999.00  574.00  1170.00  312.00   81.00   708.00 X     
 67  114.00   37.00   989.00   64.00    3.00   838.00 X     
 68  684.00  197.00  3450.00  312.00   31.00  1020.00 X     
 69   99.99   99.99    99.99   99.99   99.99    99.99 X     
 70  604.00  204.00  2730.00  312.00   30.00  1020.00 X     
 71  999.00  239.00  3450.00  312.00   37.00  1020.00 99.99 
 72 1140.00  252.00  4500.00 1080.00   92.00  5100.00 X     
 73   49.00   36.00    67.00   33.00    4.00    51.00 X     
 74   96.00   70.00   138.00   57.00   40.00    84.00 99.99 
 75  310.00  288.00   401.00   48.00   33.00    63.00 99.99 
 76 5100.00 1370.00  6150.00 4420.00 1360.00  6160.00 99.99 
 77  488.00   98.00  1000.00   99.00    4.00   707.00 99.99 
 78 1100.00  996.00  2170.00 1030.00  813.00  2040.00 99.99 
 79  604.00  292.00  1130.00  312.00   48.00   803.00 99.99 
 80 2730.00 1180.00  3180.00 1150.00 1030.00  2830.00 99.99 
 81    3.00    3.00    29.00    3.00    3.00    15.00 X     
 82 6510.00 5630.00  6790.00 6510.00 4550.00  6820.00 99.99 
 83 3290.00  921.00  5900.00 3180.00  257.00  6160.00 X     
 84   33.00    4.00    55.00   20.00    3.00    45.00 X     
 85   80.00   55.00   124.00   50.00   31.00    79.00 99.99 
 86    4.00    2.00     4.00   13.00    5.00    15.00 99.99 
 87  345.00  106.00  1070.00  110.00   29.00   849.00 99.99 
 88    4.00    4.00   127.00   16.00    3.00    28.00 X     
 89 6420.00 5490.00  7120.00 6420.00 4990.00  7170.00 99.99 
 90  136.00  106.00   194.00   70.00   53.00    95.00 99.99 
 91  311.00   52.00   845.00   58.00   26.00   241.00 X     
 92 1340.00 1290.00  1980.00 1340.00  714.00  2170.00 99.99 
 93  743.00  434.00  1000.00  137.00   83.00   436.00 99.99 
 94 1360.00 1270.00  2290.00 1320.00 1160.00  2730.00 99.99 
 95   99.99   99.99    99.99   99.99   99.99    99.99 X     
 96 1960.00 1180.00  2390.00 1140.00 1040.00  2170.00 99.99 
 97 1370.00  898.00  4470.00 3390.00 1370.00  4400.00 99.99 
 98   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
 99 4520.00  705.00  6910.00 2090.00  170.00  6950.00 X     
100 1090.00 1080.00  1150.00 1090.00  996.00  1120.00 99.99 
101   63.00   26.00   175.00   43.00    3.00   133.00 99.99 
102 6490.00 3750.00  6790.00 6290.00 3170.00  6820.00 99.99 
103 1360.00  891.00  1370.00 1360.00  891.00  2920.00 X     
104 4930.00 4530.00  6510.00 4730.00 1390.00  6290.00 99.99 
105 7190.00 7100.00  7230.00 7170.00 6950.00  7230.00 99.99 
106 1340.00  579.00  2390.00 1340.00  153.00  2710.00 99.99 
107 1370.00  898.00  1380.00 1370.00 1360.00  3450.00 99.99 
108  510.00  172.00  1350.00  181.00   84.00   529.00 99.99 
109 1390.00 1370.00  5600.00 1380.00 1360.00  6290.00 99.99 
110 5700.00 4040.00  6290.00 5700.00 3170.00  6350.00 X     
111  722.00  240.00   933.00  181.00  111.00   223.00 X     
112  898.00  703.00  1010.00  162.00  106.00   281.00 99.99 
113 3180.00 1180.00  4470.00 2830.00 1050.00  4470.00 99.99 
114 1940.00  977.00  4210.00 1950.00  574.00  4770.00 X     
115  866.00  604.00  1020.00  309.00  118.00   501.00 99.99 
116 4000.00 3430.00  6000.00 3430.00 3060.00  4000.00 X     
117 1330.00  604.00  3290.00 1040.00  224.00  3450.00 99.99 
118   32.00    4.00    40.00    4.00    4.00    31.00 99.99 
119 6290.00 1380.00  6950.00 6150.00 1370.00  7060.00 99.99 
120 1400.00 1360.00  7080.00 1400.00 1050.00  7170.00 X     
121 1890.00 1360.00  6510.00 1920.00 1160.00  6510.00 X     
122 7280.00 7200.00 10000.00 7220.00 7090.00 10000.00 X     
123   57.00   35.00    83.00   32.00   25.00    58.00 X     
124   15.00   15.00    16.00   15.00   12.00    16.00 99.99 
125 5510.00 3650.00  5710.00 5290.00 1380.00  5690.00 99.99 
126 1180.00  721.00  4340.00 1090.00  259.00  4470.00 99.99 
127 1340.00  135.00  3320.00  925.00   64.00  3920.00 X     
128  104.00   79.00   134.00   61.00   44.00    82.00 99.99 
129 1340.00  817.00  2040.00 1340.00  173.00  2290.00 X     
130 1090.00  525.00  4210.00  999.00  191.00  4350.00 X     
131    4.00    4.00    53.00   16.00    4.00    22.00 99.99 
132   54.00   34.00   100.00    4.00    4.00    29.00 X     
133  212.00  137.00   528.00   86.00   54.00   181.00 99.99 
134 6920.00 4990.00  7190.00 6760.00 1390.00  7190.00 99.99 
135 5980.00 4780.00  6500.00 5480.00 4200.00  6510.00 99.99 
136 1400.00 1390.00  1860.00 1400.00 1390.00  1870.00 X     
137 4000.00 3430.00  4650.00  837.00  525.00  4400.00 99.99 
138 6360.00  238.00 10000.00 6350.00   27.00 10000.00 99.99 
139    4.00    3.00     6.00   16.00    4.00    17.00 99.99 
140 3180.00  604.00  5100.00 1100.00  228.00  5100.00 99.99 
141  311.00  107.00   693.00   75.00   44.00   138.00 99.99 
142 7270.00 7020.00 10000.00 7270.00 6750.00 10000.00 X     
143    4.00    3.00    51.00   15.00    3.00    26.00 99.99 
144    4.00    3.00    31.00   12.00    3.00    24.00 99.99 
145  311.00   83.00  1000.00   68.00   25.00   698.00 99.99 
146 6640.00 4600.00  7270.00 6560.00 4200.00  7270.00 99.99 
147 1950.00 1140.00  4000.00 2370.00  961.00  4400.00 99.99 
148 1350.00  132.00  1980.00  223.00   90.00  1980.00 99.99 
149  604.00  153.00  1150.00   86.00   28.00   936.00 X     
150   16.00   16.00    17.00   16.00   15.00    17.00 99.99 
151  181.00  115.00   564.00   85.00   54.00   141.00 99.99 
152   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
153  722.00  502.00   919.00  140.00   94.00   210.00 99.99 
154 1360.00  525.00  6670.00 2770.00  135.00  6920.00 99.99 
155   71.00   27.00   624.00   32.00   23.00   118.00 X     
156  895.00  707.00   938.00  210.00  148.00   264.00 99.99 
157   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
158 7270.00 7200.00 10000.00 7270.00 7090.00 10000.00 X     
159 1340.00  986.00  2510.00 1350.00  632.00  2920.00 99.99 
160  510.00  228.00   803.00  117.00   77.00   181.00 99.99 
161  241.00  110.00  1350.00  179.00   49.00   936.00 X     
162 3180.00 2150.00  4400.00 3180.00 1030.00  4400.00 99.99 
163  604.00  291.00   713.00   78.00   55.00   110.00 99.99 
164 3750.00 2468.00  4050.00 3750.00 3330.00  4750.00 X     
165 1870.00 1370.00  1890.00 1660.00 1370.00  3910.00 99.99 
166  110.00   60.00   223.00   57.00   28.00   117.00 99.99 
167  212.00   77.00   832.00   78.00   29.00   436.00 X     
168 1350.00 1160.00  2290.00 1350.00  863.00  2310.00 99.99 
169 2870.00 1930.00  3450.00 2590.00 1090.00  3450.00 X     
170 1920.00 1370.00  2950.00 1930.00 1360.00  3450.00 99.99 
171 6340.00 5720.00  6510.00 6080.00 5050.00  6290.00 99.99 
172 1860.00 1390.00  1870.00 1860.00 1390.00  1880.00 99.99 
173 3750.00 3470.00  5150.00 3670.00 3330.00  5480.00 99.99 
174 3750.00 2468.00  4270.00 3750.00 3470.00  4750.00 99.99 
175 4970.00 1390.00  6290.00 3750.00 1380.00  6290.00 X     
176 3300.00 2300.00  4000.00 3180.00 1030.00  4000.00 99.99 
177   20.00    3.00    24.00   16.00    3.00    22.00 X     
178  895.00  840.00   979.00  190.00  142.00   265.00 99.99 
179  487.00  223.00   753.00  181.00  111.00   231.00 X     
180   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
181  933.00  193.00  2350.00  183.00   47.00  1010.00 99.99 
182 1390.00 1380.00  5600.00 1380.00 1370.00  6070.00 99.99 
183 1340.00  934.00  2510.00 1340.00  574.00  2730.00 99.99 
184   40.00    3.00   114.00   26.00    3.00   103.00 99.99 
185  640.00  411.00   850.00  131.00   82.00   192.00 99.99 
186  166.00   59.00   707.00   76.00    4.00   488.00 99.99 
187   99.99   99.99    99.99   99.99   99.99    99.99 X     
188  100.00   72.00   147.00   62.00   39.00    89.00 99.99 
189  117.00   78.00   190.00   64.00   40.00   109.00 99.99 
190  933.00  817.00  1350.00  190.00  130.00   510.00 99.99 
191   54.00    3.00   281.00    4.00    0.00   247.00 99.99 
192 3170.00 1380.00  6150.00 3090.00 1360.00  6290.00 X     
193 5830.00 5500.00  6150.00 5690.00 5110.00  5910.00 99.99 
194 5770.00 4450.00  6160.00 5710.00 3660.00  6150.00 99.99 
195 1380.00 1370.00  1390.00 1370.00  898.00  5100.00 99.99 
196  435.00  127.00   936.00    4.00    3.00   693.00 99.99 
197  722.00  537.00   919.00  170.00  112.00   234.00 99.99 
198  604.00  196.00   898.00  104.00   65.00   186.00 99.99 
199  311.00  232.00   675.00   68.00   29.00   174.00 99.99 
200  100.00   63.00   190.00    4.00    4.00    78.00 X     
201   99.99   99.99    99.99   99.99   99.99    99.99 X     
202  605.00  275.00   807.00   86.00   55.00   174.00 X     
203   75.00   29.00   641.00   32.00   26.00   107.00 99.99 
204 2660.00  991.00  5350.00 3240.00  304.00  5670.00 X     


==> mrafelski.5.dat <==
Title: The Star Clusters of the Small Magellanic Cloud: Age Distribution
Authors: Marc Rafelski and Dennis Zaritsky
Table: 5
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label          Explanations
--------------------------------------------------------------------------------
   1-  3 I3     --      Seq            Number of cluster
   5- 11 F7.2   Myr     Age            Uncorrected age
  13- 19 F7.2   Myr     L-Age          Lower uncorrected age
  21- 28 F8.2   Myr     U-Age          Upper uncorrected age
  30- 36 F7.2   Myr     C-Age          Corrected age
  38- 44 F7.2   Myr     L-C-Age        Lower corrected age
  46- 53 F8.2   Myr     U-C-Age        Upper corrected age
  55- 59 A5     --      Contamination  Existance of contamination
--------------------------------------------------------------------------------
Note (1):  This is the STARBURST model for Z = 0.004
Note (2):  99.99 denotes an empty field.
--------------------------------------------------------------------------------
  1 7620.00 1270.00  8000.00 1300.00 1210.00  8000.00 99.99 
  2   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
  3 7920.00 1280.00  8200.00 1350.00 1180.00  8200.00 99.99 
  4 6600.00 6420.00  7310.00 6470.00 6420.00  7310.00 99.99 
  5 1350.00 1270.00  1390.00 1350.00 1210.00  1400.00 X     
  6 6820.00 2600.00  7210.00 6510.00 1220.00  7210.00 99.99 
  7 7720.00 7590.00  8310.00 7710.00 7120.00  8310.00 X     
  8 5510.00 3630.00  5540.00 5510.00 4500.00  6110.00 99.99 
  9 7660.00 7380.00  7730.00 7620.00 6780.00  7730.00 99.99 
 10 7740.00 7100.00  7760.00 7660.00 6470.00  7740.00 99.99 
 11  279.00  145.00   499.00  139.00    5.00   315.00 99.99 
 12 7210.00 6350.00  7620.00 7190.00 4920.00  7300.00 99.99 
 13    5.00    3.00    24.00    6.00    4.00    22.00 X     
 14 6970.00 1290.00  7620.00 6660.00 1170.00  7640.00 X     
 15 7110.00 2300.00  7640.00 6810.00 1260.00  7660.00 99.99 
 16 7620.00 6710.00  7730.00 7300.00 4920.00  7740.00 X     
 17   26.00    5.00   243.00   25.00    4.00   187.00 X     
 18  665.00  549.00  1060.00  445.00  315.00   594.00 99.99 
 19 7060.00 5510.00  7610.00 7060.00 4920.00  7640.00 99.99 
 20 8200.00  400.00 10000.00 8200.00    5.00 10000.00 99.99 
 21   37.00   25.00    72.00   26.00   14.00    38.00 X     
 22 1070.00  661.00  4200.00 1060.00  429.00  4200.00 99.99 
 23 7190.00 6350.00  7300.00 7150.00 1270.00  7300.00 X     
 24 4150.00 3340.00  6130.00 3710.00 2960.00  5200.00 99.99 
 25  179.00  160.00   261.00   25.00   24.00    26.00 X     
 26 1130.00  143.00  8200.00  818.00    5.00  8280.00 X     
 27   58.00   31.00   107.00   26.00    5.00    56.00 X     
 28 3720.00 2960.00  4400.00 3720.00 3340.00  4400.00 99.99 
 29  270.00  123.00   551.00  179.00    5.00   369.00 X     
 30 8220.00 7880.00  8360.00 8200.00 7600.00  8360.00 99.99 
 31 7090.00 5190.00  7760.00 7060.00 2070.00  7760.00 99.99 
 32   12.00    4.00    23.00   10.00    3.00    23.00 X     
 33 7640.00 4560.00  8050.00 6420.00 1210.00  8200.00 X     
 34 6130.00 2720.00  6510.00 4320.00 2620.00  6230.00 99.99 
 35 1270.00  899.00  7740.00 6500.00  564.00  7730.00 X     
 36  216.00  142.00   347.00   98.00    5.00   186.00 X     
 37 7920.00 1260.00  8280.00 7660.00 1100.00  8290.00 99.99 
 38  975.00  387.00  5250.00  412.00   83.00  3770.00 99.99 
 39 7110.00 2600.00  7640.00 6810.00 1900.00  7660.00 99.99 
 40  328.00  226.00   381.00  139.00   87.00   189.00 X     
 41 6230.00 2240.00  6970.00 4070.00  387.00  6970.00 X     
 42 1210.00  650.00  7190.00 1180.00   29.00  7300.00 99.99 
 43  209.00   72.00   557.00   25.00    4.00   369.00 99.99 
 44  410.00  237.00   501.00  179.00  130.00   237.00 99.99 
 45  726.00    4.00  8290.00  360.00    3.00  8290.00 X     
 46  117.00   91.00   189.00   84.00   39.00   124.00 99.99 
 47 6500.00 5600.00  7660.00 6450.00 4920.00  7640.00 X     
 48 1260.00 1080.00  1400.00 1230.00  767.00  2560.00 99.99 
 49 7490.00 7100.00  7890.00 7310.00 6470.00  7850.00 99.99 
 50  472.00  351.00   720.00  206.00  114.00   369.00 X     
 51   24.00   24.00    25.00   24.00   23.00    25.00 99.99 
 52 7190.00 6380.00  7300.00 6970.00 5620.00  7300.00 99.99 
 53 1350.00 1080.00  1450.00 1280.00  717.00  2230.00 X     
 54  445.00  363.00   563.00    5.00    5.00    24.00 99.99 
 55 7160.00  724.00  8200.00 7730.00  446.00  8200.00 X     
 56 1660.00  535.00  2570.00  707.00  279.00  4240.00 99.99 
 57  658.00  283.00  1660.00  236.00   27.00   655.00 X     
 58 8000.00 7920.00  8200.00 7920.00 5221.00  8000.00 99.99 
 59  236.00  178.00   254.00   24.00    5.00    25.00 99.99 
 60    5.00    3.00     5.00    5.00    5.00     6.00 X     
 61  337.00   89.00  7300.00  144.00    4.00  6820.00 99.99 
 62  525.00    5.00   756.00    5.00    5.00     6.00 99.99 
 63  525.00  176.00   628.00   26.00   25.00   180.00 99.99 
 64 3440.00  663.00  6970.00 3720.00  238.00  7150.00 99.99 
 65 1660.00   25.00  7470.00  626.00    4.00  7740.00 X     
 66 3720.00  338.00  5860.00  338.00  145.00  5530.00 X     
 67  135.00    5.00  4600.00   39.00    4.00   380.00 X     
 68  338.00   55.00  5860.00   91.00   24.00   435.00 X     
 69   99.99   99.99    99.99   99.99   99.99    99.99 X     
 70  117.00   47.00  4740.00  100.00   25.00   459.00 X     
 71 3720.00   77.00  6130.00  117.00   28.00  6010.00 99.99 
 72  972.00   27.00  6510.00  164.00   12.00  5110.00 X     
 73    5.00    5.00    65.00   10.00    4.00    21.00 X     
 74  109.00   58.00   163.00    5.00    5.00    81.00 99.99 
 75   27.00   27.00    28.00   26.00   25.00    27.00 99.99 
 76 6620.00 1250.00  7300.00 6230.00 1130.00  7300.00 99.99 
 77  236.00    5.00   658.00    5.00    4.00   190.00 99.99 
 78  754.00  552.00  1660.00   55.00   28.00   344.00 99.99 
 79   98.00   57.00   267.00   78.00   27.00   233.00 99.99 
 80 1810.00 1590.00  3860.00 1810.00  635.00  3800.00 99.99 
 81    3.00    3.00    20.00    4.00    3.00     4.00 X     
 82 7240.00 5600.00  7760.00 7080.00 4560.00  7760.00 99.99 
 83 3720.00  463.00  7210.00 3720.00   45.00  7300.00 X     
 84   13.00    4.00    31.00   11.00    4.00    27.00 X     
 85   86.00    5.00   142.00   26.00    4.00    86.00 99.99 
 86    4.00    3.00     8.00    4.00    3.00     6.00 99.99 
 87  235.00   36.00   573.00   39.00    5.00   415.00 99.99 
 88    6.00    4.00    24.00    7.00    4.00    23.00 X     
 89 7590.00 7100.00  8180.00 7140.00 6600.00  8200.00 99.99 
 90   24.00   24.00    25.00   24.00   23.00    24.00 99.99 
 91   32.00   28.00    90.00   31.00   26.00    94.00 X     
 92  654.00  459.00  1090.00  562.00  272.00  1060.00 99.99 
 93  412.00  253.00   508.00  179.00  135.00   261.00 99.99 
 94 1070.00  816.00  1170.00 1060.00  620.00  1660.00 99.99 
 95   99.99   99.99    99.99   99.99   99.99    99.99 X     
 96  816.00  721.00  1660.00  360.00  246.00   446.00 99.99 
 97 2260.00 1190.00  6510.00 2560.00 1130.00  6140.00 99.99 
 98   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
 99 6930.00  350.00  7850.00  776.00  187.00  7920.00 X     
100   99.00   91.00   114.00   91.00   72.00   113.00 99.99 
101   24.00    4.00    28.00   23.00    4.00    28.00 99.99 
102 7080.00 4920.00  7760.00 7060.00 2590.00  7760.00 99.99 
103 1170.00 1100.00  1230.00 1130.00 1030.00  1180.00 X     
104 7660.00 6980.00  7730.00 7350.00 5600.00  7660.00 99.99 
105 8260.00 7990.00  8310.00 8230.00 7830.00  8310.00 99.99 
106  592.00  315.00  1660.00  445.00  109.00  1060.00 99.99 
107 1260.00 1170.00  1290.00 1230.00 1100.00  2240.00 99.99 
108  525.00  400.00   658.00    5.00    5.00    24.00 99.99 
109 1300.00 1160.00  7660.00 1300.00 1020.00  7730.00 99.99 
110 7110.00 4020.00  7500.00 6810.00 2300.00  7500.00 X     
111  525.00  445.00   562.00    5.00    5.00    24.00 X     
112  423.00  346.00   515.00  180.00  143.00   254.00 99.99 
113 4160.00  866.00  6510.00 3940.00  650.00  6670.00 99.99 
114 1430.00  447.00  3150.00 1430.00  227.00  6140.00 X     
115  352.00  267.00   440.00  142.00   82.00   231.00 99.99 
116 4210.00 3720.00  4600.00 4210.00 3560.00  4680.00 X     
117  654.00  263.00  4740.00  412.00   92.00  4600.00 99.99 
118   13.00    4.00    22.00   11.00    4.00    21.00 99.99 
119 7470.00 3240.00  8200.00 7060.00 1180.00  8200.00 99.99 
120 6470.00 1070.00  8280.00 1350.00  593.00  8280.00 X     
121 1230.00  985.00  7620.00 1110.00  611.00  7620.00 X     
122 8350.00 8300.00 10000.00 8370.00 8120.00 10000.00 X     
123   27.00   25.00    60.00   26.00   11.00    38.00 X     
124    4.00    3.00     6.00    4.00    3.00     6.00 99.99 
125 7190.00 4560.00  7210.00 7110.00 2070.00  7210.00 99.99 
126 1660.00  287.00  5860.00  626.00  111.00  6260.00 99.99 
127  539.00  105.00  2050.00  243.00    5.00  1880.00 X     
128  112.00   86.00   154.00   35.00    5.00    85.00 99.99 
129  579.00  387.00  1070.00  525.00  164.00   987.00 X     
130  352.00   86.00  5530.00   91.00   27.00   529.00 X     
131    5.00    5.00     6.00    4.00    3.00     9.00 99.99 
132    5.00    5.00    17.00    7.00    4.00    21.00 X     
133   25.00   25.00    26.00   25.00   24.00    26.00 99.99 
134 8000.00 7100.00  8230.00 7920.00 6420.00  8230.00 99.99 
135 6990.00 6470.00  7490.00 6470.00 6420.00  7640.00 99.99 
136 1350.00 1300.00  1370.00 1350.00 1280.00  1390.00 X     
137 4120.00 3220.00  6480.00 4210.00 3220.00  6140.00 99.99 
138 6940.00   27.00 10000.00 6630.00    5.00 10000.00 99.99 
139    5.00    3.00     6.00    6.00    6.00     6.00 99.99 
140 3720.00  308.00  6510.00 3720.00   55.00  6670.00 99.99 
141  145.00   90.00   277.00   85.00   25.00   171.00 99.99 
142 8370.00 8270.00 10000.00 8370.00 7950.00 10000.00 X     
143    6.00    4.00    23.00    4.00    3.00    22.00 99.99 
144    7.00    4.00    22.00    4.00    3.00    20.00 99.99 
145   91.00   27.00   314.00   30.00   24.00   243.00 99.99 
146 7710.00 7140.00  8370.00 7600.00 7100.00  8370.00 99.99 
147 1570.00  650.00  2810.00 1710.00  387.00  6230.00 99.99 
148  562.00  397.00   796.00    5.00    5.00   525.00 99.99 
149  193.00   47.00   569.00  135.00   23.00   432.00 X     
150    7.00    6.00     7.00    4.00    3.00     6.00 99.99 
151  194.00  140.00   294.00    5.00    5.00   142.00 99.99 
152   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
153  423.00  369.00   476.00  179.00  160.00   236.00 99.99 
154 1140.00  215.00  7920.00 1960.00   56.00  8000.00 99.99 
155   29.00   25.00   141.00   28.00   12.00   140.00 X     
156  557.00  476.00   592.00   24.00   24.00    25.00 99.99 
157   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
158 8370.00 8270.00 10000.00 8340.00 7950.00 10000.00 X     
159  654.00  451.00  1880.00  410.00  172.00   639.00 99.99 
160  293.00  214.00   445.00    5.00    5.00    25.00 99.99 
161  445.00  158.00   769.00   24.00    5.00   589.00 X     
162 2560.00 1710.00  6510.00 3440.00 1710.00  6510.00 99.99 
163  114.00   92.00   163.00   91.00   55.00   121.00 99.99 
164 5510.00 3630.00  5540.00 5510.00 3630.00  5540.00 X     
165 1350.00 1260.00  1400.00 1300.00 1180.00  2190.00 99.99 
166   25.00   24.00    25.00   24.00   12.00    25.00 99.99 
167  179.00   24.00   363.00   24.00    5.00    28.00 X     
168  726.00  549.00  1660.00  423.00  222.00   599.00 99.99 
169 3790.00 1620.00  5530.00   98.00   55.00  4740.00 X     
170 1230.00 1140.00  1540.00 1160.00 1080.00  2140.00 99.99 
171 7200.00 6420.00  7510.00 6920.00 6420.00  7470.00 99.99 
172 1350.00 1340.00  1390.00 1350.00 1280.00  1400.00 99.99 
173 6990.00 6420.00  7490.00 6600.00 1390.00  7580.00 99.99 
174 6470.00 6420.00  6830.00 6500.00 5730.00  6800.00 99.99 
175 6500.00 5300.00  7660.00 5730.00 1340.00  7640.00 X     
176 2960.00 1740.00  5530.00 3740.00 2390.00  5530.00 99.99 
177    7.00    4.00     9.00    4.00    3.00     4.00 X     
178  557.00  476.00   594.00  236.00  194.00   445.00 99.99 
179  525.00  445.00   579.00    5.00    3.00     5.00 X     
180   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
181  445.00  145.00  1660.00  179.00    5.00   628.00 99.99 
182 7620.00 7190.00  7920.00 7620.00 1220.00  7660.00 99.99 
183  726.00  442.00  1880.00  423.00  140.00   761.00 99.99 
184   15.00    4.00   135.00   18.00    3.00   142.00 99.99 
185  279.00  210.00   375.00  179.00  135.00   203.00 99.99 
186    5.00    5.00   325.00    5.00    4.00    26.00 99.99 
187   99.99   99.99    99.99   99.99   99.99    99.99 X     
188    5.00    5.00     6.00    6.00    4.00    24.00 99.99 
189   24.00   23.00    25.00   24.00    5.00    25.00 99.99 
190  525.00  441.00   634.00  236.00  178.00   360.00 99.99 
191    5.00    3.00    28.00    7.00    0.00    26.00 99.99 
192 5540.00 1270.00  7300.00 4560.00 1140.00  7360.00 X     
193 7190.00 6710.00  7300.00 7110.00 6190.00  7210.00 99.99 
194 6960.00 5600.00  7360.00 6720.00 5190.00  7300.00 99.99 
195 1260.00 1210.00  1340.00 1260.00 1140.00  2940.00 99.99 
196 3720.00    5.00  4740.00    5.00    4.00  3770.00 99.99 
197  445.00  410.00   538.00   24.00   24.00    25.00 99.99 
198  287.00  191.00   415.00  139.00   71.00   228.00 99.99 
199   27.00   26.00    28.00   26.00   25.00    28.00 99.99 
200    5.00    5.00     6.00    6.00    4.00    17.00 X     
201   99.99   99.99    99.99   99.99   99.99    99.99 X     
202  187.00  119.00   288.00   27.00   25.00    47.00 X     
203   28.00   25.00   140.00   27.00   14.00   109.00 99.99 
204 3950.00  338.00  6820.00 3790.00   46.00  6870.00 X     


==> mrafelski.6.dat <==
Title: The Star Clusters of the Small Magellanic Cloud: Age Distribution
Authors: Marc Rafelski and Dennis Zaritsky
Table: 6
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label          Explanations
--------------------------------------------------------------------------------
   1-  3 I3     --      Seq            Number of cluster
   5- 11 F7.2   Myr     Age            Uncorrected age
  13- 19 F7.2   Myr     L-Age          Lower uncorrected age
  21- 28 F8.2   Myr     U-Age          Upper uncorrected age
  30- 36 F7.2   Myr     C-Age          Corrected age
  38- 44 F7.2   Myr     L-C-Age        Lower corrected age
  46- 53 F8.2   Myr     U-C-Age        Upper corrected age
  55- 59 A5     --      Contamination  Existance of contamination
--------------------------------------------------------------------------------
Note (1):  This is the STARBURST model for Z = 0.008
Note (2):  99.99 denotes an empty field.
--------------------------------------------------------------------------------
  1 1460.00 1290.00  7590.00 1410.00 1240.00  7210.00 99.99 
  2   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
  3 1630.00 1570.00  8820.00 1590.00 1190.00  8810.00 99.99 
  4 5390.00 4760.00  6980.00 4760.00 1640.00  7070.00 99.99 
  5 1390.00 1260.00  1660.00 1320.00 1150.00  1740.00 X     
  6 3210.00 1250.00  5520.00 2850.00 1110.00  5520.00 99.99 
  7 8450.00 7830.00  9410.00 8260.00 6830.00  9460.00 X     
  8 3390.00 2870.00  4650.00 3080.00 2450.00  4530.00 99.99 
  9 7110.00 5320.00  7790.00 6460.00 4150.00  7610.00 99.99 
 10 1630.00 1600.00  7780.00 1620.00 1570.00  7610.00 99.99 
 11  258.00  138.00   388.00  110.00   15.00   274.00 99.99 
 12 4320.00 3100.00  6320.00 3790.00 1350.00  5990.00 99.99 
 13   59.00   52.00    73.00   16.00   16.00    17.00 X     
 14 3790.00 1240.00  7210.00 3210.00 1080.00  7210.00 X     
 15 3790.00 1320.00  7210.00 3210.00 1150.00  7210.00 99.99 
 16 5950.00 3600.00  7610.00 5900.00 1360.00  7610.00 X     
 17   67.00    8.00   227.00   35.00    5.00   146.00 X     
 18  583.00  472.00   738.00  354.00  285.00   493.00 99.99 
 19 4110.00 3390.00  6550.00 4110.00 3050.00  7110.00 99.99 
 20 9540.00  291.00 10000.00 9540.00   15.00 10000.00 99.99 
 21   50.00   14.00    90.00   36.00    8.00    57.00 X     
 22  942.00  669.00  2380.00  598.00  112.00   884.00 99.99 
 23 1440.00 1350.00  1570.00 1410.00 1290.00  1690.00 X     
 24 2410.00 2310.00  2420.00 2380.00 1120.00  2410.00 99.99 
 25  340.00   15.00   405.00   16.00   15.00    16.00 X     
 26  731.00  126.00  8960.00  353.00    8.00  8820.00 X     
 27   64.00   14.00   103.00   14.00   10.00    52.00 X     
 28 2350.00 2320.00  2410.00 2350.00 2320.00  2410.00 99.99 
 29  258.00  112.00   425.00   96.00   14.00   304.00 X     
 30 9410.00 8830.00  9920.00 9230.00 1630.00  9920.00 99.99 
 31 5420.00 1500.00  7940.00 4920.00 1280.00  8020.00 99.99 
 32    7.00    5.00    34.00    4.00    3.00    20.00 X     
 33 7030.00 1320.00  8760.00 5830.00 1120.00  8820.00 X     
 34 2420.00 1980.00  2690.00 2410.00 1990.00  2420.00 99.99 
 35 1290.00  606.00  7730.00  751.00  426.00  7610.00 X     
 36  186.00  115.00   286.00   84.00   15.00   167.00 X     
 37 7730.00 1240.00  9150.00 7210.00  896.00  9240.00 99.99 
 38  772.00  353.00  2420.00  340.00   78.00   884.00 99.99 
 39 4010.00 1410.00  7210.00 3210.00 1210.00  7210.00 99.99 
 40  253.00  204.00   293.00  126.00   86.00   172.00 X     
 41 2360.00 1810.00  3820.00 2340.00 1860.00  3510.00 X     
 42 1230.00  634.00  4520.00 1150.00  138.00  5520.00 99.99 
 43  203.00   15.00   484.00   15.00    7.00   296.00 99.99 
 44  301.00  222.00   408.00  123.00   68.00   245.00 99.99 
 45  541.00   10.00  9230.00  296.00    4.00  9250.00 X     
 46  148.00  108.00   187.00   15.00   14.00    95.00 99.99 
 47 1590.00 1570.00  7440.00 1570.00 1390.00  7210.00 X     
 48 1280.00  828.00  1540.00 1250.00  665.00  1940.00 99.99 
 49 7690.00 1630.00  8440.00 1620.00 1590.00  8110.00 99.99 
 50  382.00  297.00  2350.00  184.00  113.00   297.00 X     
 51   16.00   15.00    16.00   16.00   15.00    16.00 99.99 
 52 4320.00 3630.00  5900.00 3790.00 2820.00  5290.00 99.99 
 53 1240.00  725.00  1590.00  960.00  582.00  1840.00 X     
 54  398.00  298.00   499.00   16.00   15.00   318.00 99.99 
 55 7810.00  541.00  8960.00 7250.00  353.00  8980.00 X     
 56  785.00  494.00  2410.00  265.00  106.00   623.00 99.99 
 57  634.00  366.00   901.00  294.00   14.00   643.00 X     
 58 7760.00 1570.00  8440.00 1570.00 1360.00  7910.00 99.99 
 59  243.00  201.00   340.00   16.00   16.00    16.00 99.99 
 60   16.00   16.00    16.00   16.00   16.00    16.00 X     
 61  281.00   72.00  4890.00  137.00    8.00  2690.00 99.99 
 62  435.00  291.00   649.00   16.00   15.00   493.00 99.99 
 63  442.00  300.00   598.00   15.00   15.00    16.00 99.99 
 64 2340.00  828.00  3930.00 2340.00  297.00  4030.00 99.99 
 65  732.00   14.00  6890.00  253.00    5.00  6320.00 X     
 66 2340.00 2070.00  2420.00  253.00  142.00  2410.00 X     
 67  113.00   11.00   354.00   52.00    5.00   310.00 X     
 68  253.00   85.00  2420.00  134.00   11.00   378.00 X     
 69   99.99   99.99    99.99   99.99   99.99    99.99 X     
 70  159.00   80.00  2380.00  125.00    9.00   360.00 X     
 71 2350.00   99.00  2420.00  159.00   14.00  2420.00 99.99 
 72  845.00   14.00  2890.00  178.00    7.00  2410.00 X     
 73   38.00   10.00    55.00   10.00    5.00    40.00 X     
 74   88.00   57.00   143.00   16.00   13.00    71.00 99.99 
 75   15.00   15.00    15.00   15.00   15.00    15.00 99.99 
 76 2970.00 1180.00  5990.00 2650.00  952.00  6320.00 99.99 
 77  340.00  105.00   590.00   16.00    6.00   243.00 99.99 
 78  732.00  622.00   890.00  148.00   14.00   382.00 99.99 
 79  159.00  102.00   297.00   14.00   13.00   214.00 99.99 
 80 2350.00 2320.00  2380.00 2350.00  669.00  2410.00 99.99 
 81    5.00    4.00    20.00    4.00    3.00     5.00 X     
 82 5140.00 3160.00  7940.00 4110.00 2740.00  8020.00 99.99 
 83 2350.00  548.00  4890.00 2350.00  105.00  6340.00 X     
 84   10.00    5.00    43.00   21.00    5.00    41.00 X     
 85   67.00   15.00   122.00   40.00    8.00    70.00 99.99 
 86    5.00    3.00     6.00    4.00    4.00     5.00 99.99 
 87  184.00   57.00   471.00   67.00    8.00   350.00 99.99 
 88   16.00    5.00    21.00   17.00    5.00    22.00 X     
 89 7930.00 6740.00  8960.00 7580.00 5140.00  8980.00 99.99 
 90   16.00   10.00    16.00   16.00   16.00    16.00 99.99 
 91   14.00   12.00    14.00   14.00   10.00    56.00 X     
 92  583.00  403.00   845.00  499.00  285.00   776.00 99.99 
 93  315.00  243.00   398.00  189.00   72.00   274.00 99.99 
 94  853.00  665.00  1070.00  420.00  317.00   625.00 99.99 
 95   99.99   99.99    99.99   99.99   99.99    99.99 X     
 96  686.00  669.00   832.00  279.00  216.00   363.00 99.99 
 97 1250.00 1150.00  2420.00 1200.00 1060.00  2420.00 99.99 
 98   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
 99  685.00  289.00  8140.00  347.00   70.00  7500.00 X     
100  149.00  148.00   166.00  149.00   14.00   166.00 99.99 
101   16.00    6.00    90.00   16.00    5.00    89.00 99.99 
102 4760.00 1640.00  7940.00 4110.00 1390.00  8020.00 99.99 
103 1120.00  958.00  1210.00 1070.00  846.00  1200.00 X     
104 1570.00 1030.00  7210.00 1570.00 1500.00  7210.00 99.99 
105 9130.00 8660.00  9250.00 8960.00 8310.00  9250.00 99.99 
106  583.00  298.00   942.00  423.00   76.00   806.00 99.99 
107 1250.00 1120.00  1340.00 1210.00  952.00  1340.00 99.99 
108  423.00  315.00   585.00  340.00   16.00   472.00 99.99 
109 1350.00 1060.00  7210.00 1320.00  803.00  7610.00 99.99 
110 4010.00 2430.00  6710.00 3210.00 1490.00  6750.00 X     
111  423.00  354.00   472.00  340.00  285.00   364.00 X     
112  343.00  288.00   410.00  172.00  110.00   246.00 99.99 
113 2410.00  834.00  2650.00 2350.00  634.00  2690.00 99.99 
114  785.00  420.00  2420.00  363.00   73.00   978.00 X     
115  257.00  214.00   339.00  134.00   85.00   212.00 99.99 
116 2340.00 2320.00  2380.00 2340.00 2320.00  2380.00 X     
117  552.00  229.00  2410.00  292.00   55.00  2350.00 99.99 
118    9.00    7.00    30.00    5.00    5.00    19.00 99.99 
119 6100.00 1290.00  8770.00 5320.00 1100.00  8960.00 99.99 
120 1590.00  938.00  9010.00 1570.00  622.00  9170.00 X     
121  960.00  634.00  7110.00  407.00  294.00  3440.00 X     
122 9820.00 9340.00  9990.00 9810.00 9180.00 10000.00 X     
123   15.00   11.00    56.00    9.00    7.00    54.00 X     
124    5.00    3.00     8.00    4.00    4.00     4.00 99.99 
125 3790.00 1390.00  4570.00 3210.00 1320.00  4320.00 99.99 
126  686.00  279.00  2690.00  257.00   57.00   743.00 99.99 
127  449.00  102.00  1070.00  249.00    8.00   890.00 X     
128   97.00   67.00   142.00   16.00   14.00    68.00 99.99 
129  551.00  343.00   806.00  423.00  181.00   724.00 X     
130  257.00  104.00  2730.00  149.00   11.00   420.00 X     
131   16.00   16.00    17.00    6.00    5.00    17.00 99.99 
132   16.00   16.00    17.00   16.00    5.00    18.00 X     
133   15.00   15.00   340.00   15.00   15.00    16.00 99.99 
134 8470.00 1580.00  9010.00 8110.00 1570.00  9010.00 99.99 
135 1630.00 1590.00  7650.00 1600.00 1570.00  7610.00 99.99 
136 1590.00 1570.00  1620.00 1570.00 1290.00  1650.00 X     
137 2360.00 2130.00  2600.00 2340.00 2140.00  2420.00 99.99 
138 5210.00   12.00 10000.00 4820.00    7.00 10000.00 99.99 
139   16.00   16.00    16.00    5.00    3.00    17.00 99.99 
140 2350.00 1790.00  3010.00 2350.00   89.00  3060.00 99.99 
141  148.00   86.00   242.00   66.00   14.00   147.00 99.99 
142 9850.00 9200.00 10000.00 9850.00 8750.00 10000.00 X     
143    5.00    5.00    22.00    5.00    4.00    21.00 99.99 
144    5.00    4.00    21.00    4.00    3.00    19.00 99.99 
145  114.00   11.00   289.00   14.00    7.00   210.00 99.99 
146 8240.00 6830.00  9920.00 8390.00 1630.00  9920.00 99.99 
147 1930.00  539.00  2720.00 2340.00  361.00  2890.00 99.99 
148  493.00  340.00   666.00  398.00   16.00   646.00 99.99 
149  178.00   72.00   434.00   15.00    8.00   350.00 X     
150    5.00    3.00     8.00    5.00    4.00     5.00 99.99 
151  181.00  113.00   263.00   71.00   15.00   142.00 99.99 
152   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
153  340.00  290.00   399.00   96.00   65.00   246.00 99.99 
154 1180.00  205.00  7900.00 1120.00   66.00  8440.00 99.99 
155   14.00    8.00    95.00   14.00    7.00   135.00 X     
156  448.00  418.00   541.00  398.00  340.00   435.00 99.99 
157   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
158 9810.00 9340.00  9990.00 9780.00 9180.00  9990.00 X     
159  544.00  357.00   825.00  315.00  162.00   499.00 99.99 
160  294.00  214.00   354.00   73.00   54.00   114.00 99.99 
161  407.00  176.00   664.00   58.00   10.00   568.00 X     
162 2380.00 1860.00  2650.00 2350.00 1930.00  2490.00 99.99 
163  149.00  134.00   187.00   88.00   13.00   146.00 99.99 
164 1640.00 1076.00  1650.00 1650.00 1640.00  2490.00 X     
165 1300.00 1190.00  1550.00 1250.00 1060.00  1850.00 99.99 
166   15.00   15.00    16.00   16.00    7.00    22.00 99.99 
167  203.00   15.00   369.00   16.00    7.00   112.00 X     
168  635.00  468.00   873.00  343.00  224.00   512.00 99.99 
169 2320.00 1990.00  2420.00 2340.00 2030.00  2420.00 X     
170 1230.00  944.00  1310.00  991.00  778.00  1280.00 99.99 
171 6120.00 4060.00  7210.00 4070.00 3950.00  6570.00 99.99 
172 1590.00 1570.00  1620.00 1570.00 1320.00  1660.00 99.99 
173 1640.00 1590.00  2460.00 1600.00 1570.00  7190.00 99.99 
174 1640.00 1076.00  1650.00 1650.00 1082.00  2490.00 99.99 
175 1580.00 1570.00  7110.00 1570.00 1290.00  7110.00 X     
176 2320.00 1920.00  2420.00 2340.00 2070.00  2420.00 99.99 
177    5.00    5.00     6.00    4.00    4.00     5.00 X     
178  448.00  398.00   544.00  340.00  291.00   398.00 99.99 
179  435.00  397.00   532.00  340.00   16.00   436.00 X     
180   99.99   99.99    99.99   99.99   99.99    99.99 99.99 
181  366.00  140.00   791.00  203.00   14.00   558.00 99.99 
182 1390.00 1290.00  6710.00 1370.00 1240.00  6570.00 99.99 
183  666.00  406.00   978.00  343.00  137.00   659.00 99.99 
184   12.00    5.00   113.00    8.00    4.00   135.00 99.99 
185  270.00  206.00   325.00  126.00   74.00   181.00 99.99 
186   16.00   15.00   423.00   16.00    7.00   344.00 99.99 
187   99.99   99.99    99.99   99.99   99.99    99.99 X     
188   16.00   16.00   145.00   16.00   15.00    16.00 99.99 
189   16.00   15.00    16.00   16.00   15.00    16.00 99.99 
190  423.00  354.00   541.00  294.00  185.00   357.00 99.99 
191   16.00    4.00   101.00   17.00    0.00   115.00 99.99 
192 2870.00 1350.00  6320.00 2810.00 1110.00  6890.00 X     
193 4570.00 3910.00  5990.00 3790.00 3020.00  5220.00 99.99 
194 5060.00 3390.00  6570.00 4000.00 1680.00  5990.00 99.99 
195 1300.00 1210.00  1440.00 1280.00 1090.00  1820.00 99.99 
196   15.00   15.00  2350.00   16.00    6.00   352.00 99.99 
197  398.00  340.00   448.00  315.00  201.00   354.00 99.99 
198  257.00  173.00   334.00  114.00   58.00   204.00 99.99 
199   15.00   14.00   131.00   15.00    8.00    96.00 99.99 
200   16.00   16.00    17.00   16.00   16.00    17.00 X     
201   99.99   99.99    99.99   99.99   99.99    99.99 X     
202  178.00  116.00   274.00   15.00   14.00   102.00 X     
203   15.00   14.00    15.00   15.00    7.00   102.00 99.99 
204 2330.00 1710.00  3510.00 2330.00   91.00  3850.00 X     

